Learning a Behavior Model of Hybrid Systems Through Combining Model-Based Testing and Machine Learning (Full Version)

Models play an essential role in the design process of cyber-physical systems. They form the basis for simulation and analysis and help in identifying design problems as early as possible. However, the construction of models that comprise physical and digital behavior is challenging. Therefore, there is considerable interest in learning such hybrid behavior by means of machine learning which requires sufficient and representative training data covering the behavior of the physical system adequately. In this work, we exploit a combination of automata learning and model-based testing to generate sufficient training data fully automatically. Experimental results on a platooning scenario show that recurrent neural networks learned with this data achieved significantly better results compared to models learned from randomly generated data. In particular, the classification error for crash detection is reduced by a factor of five and a similar F1-score is obtained with up to three orders of magnitude fewer training samples.

==> Results/data/cdf_absolute_discrepancy_learning_based_testing.csv <==
0.000000000000000000e+00,1.505781173706054688e+00,2.994122982025146484e+00,1.596630859375000000e+01,4.174328613281250000e+01
1.000000000000000000e+00,3.818230628967285156e+00,1.032477569580078125e+01,4.475599670410156250e+01,8.261707305908203125e+01
2.000000000000000000e+00,6.265124797821044922e+00,1.814413833618164062e+01,6.630822753906250000e+01,9.272712707519531250e+01
3.000000000000000000e+00,9.680021286010742188e+00,2.694092178344726562e+01,7.953326416015625000e+01,9.657310485839843750e+01
4.000000000000000000e+00,1.234202766418457031e+01,3.579338073730468750e+01,8.686817169189453125e+01,9.825984954833984375e+01
5.000000000000000000e+00,1.573003578186035156e+01,4.391586685180664062e+01,9.111523437500000000e+01,9.905853271484375000e+01
6.000000000000000000e+00,1.796181869506835938e+01,5.117228698730468750e+01,9.362093353271484375e+01,9.948457336425781250e+01
7.000000000000000000e+00,1.938693237304687500e+01,5.751314926147460938e+01,9.511486053466796875e+01,9.969875335693359375e+01
8.000000000000000000e+00,2.011293411254882812e+01,6.328487396240234375e+01,9.604952239990234375e+01,9.980497741699218750e+01
9.000000000000000000e+00,2.089271163940429688e+01,6.844416809082031250e+01,9.662658691406250000e+01,9.986708068847656250e+01
1.000000000000000000e+01,2.169938087463378906e+01,7.221775817871093750e+01,9.701722717285156250e+01,9.989436340332031250e+01
1.100000000000000000e+01,2.239849472045898438e+01,7.532941436767578125e+01,9.730618286132812500e+01,9.991467285156250000e+01
1.200000000000000000e+01,2.312449455261230469e+01,7.800185394287109375e+01,9.752735137939453125e+01,9.992512512207031250e+01
1.300000000000000000e+01,2.428072166442871094e+01,8.019795989990234375e+01,9.768920135498046875e+01,9.993267059326171875e+01
1.400000000000000000e+01,2.538316917419433594e+01,8.210330963134765625e+01,9.783325195312500000e+01,9.993614959716796875e+01
1.500000000000000000e+01,2.602850151062011719e+01,8.372409057617187500e+01,9.793578338623046875e+01,9.993963623046875000e+01
1.600000000000000000e+01,2.659317016601562500e+01,8.499226379394531250e+01,9.803323364257812500e+01,9.994079589843750000e+01
1.700000000000000000e+01,2.739983749389648438e+01,8.611196899414062500e+01,9.811882019042968750e+01,9.994253540039062500e+01
1.800000000000000000e+01,2.801828384399414062e+01,8.689143371582031250e+01,9.818576049804687500e+01,9.994543457031250000e+01
1.900000000000000000e+01,2.850228500366210938e+01,8.754717254638671875e+01,9.825440216064453125e+01,9.994718170166015625e+01
2.000000000000000000e+01,2.901317405700683594e+01,8.819053649902343750e+01,9.832134246826171875e+01,9.994776153564453125e+01
2.100000000000000000e+01,2.957784271240234375e+01,8.893287658691406250e+01,9.837303161621093750e+01,9.994834136962890625e+01
2.200000000000000000e+01,2.990051269531250000e+01,8.955150604248046875e+01,9.841879272460937500e+01,9.994892120361328125e+01
2.300000000000000000e+01,3.016940116882324219e+01,9.009588623046875000e+01,9.846285247802734375e+01,9.995008087158203125e+01
2.400000000000000000e+01,3.054584503173828125e+01,9.062789916992187500e+01,9.849674987792968750e+01,9.995182037353515625e+01
2.500000000000000000e+01,3.097606849670410156e+01,9.102381134033203125e+01,9.852895355224609375e+01,9.995356750488281250e+01
2.600000000000000000e+01,3.156762695312500000e+01,9.144448089599609375e+01,9.856623077392578125e+01,9.995472717285156250e+01
2.700000000000000000e+01,3.223984909057617188e+01,9.192081451416015625e+01,9.860606384277343750e+01,9.995646667480468750e+01
2.800000000000000000e+01,3.288518524169921875e+01,9.228579711914062500e+01,9.862639617919921875e+01,9.995646667480468750e+01
2.900000000000000000e+01,3.414896392822265625e+01,9.264459991455078125e+01,9.864928436279296875e+01,9.995762634277343750e+01
3.000000000000000000e+01,3.557407760620117188e+01,9.299102783203125000e+01,9.867131042480468750e+01,9.995936584472656250e+01
3.100000000000000000e+01,3.718741607666015625e+01,9.323229217529296875e+01,9.869588470458984375e+01,9.996169281005859375e+01
3.200000000000000000e+01,3.963431167602539062e+01,9.354160308837890625e+01,9.871707153320312500e+01,9.996227264404296875e+01
3.300000000000000000e+01,4.302231597900390625e+01,9.391896057128906250e+01,9.873909759521484375e+01,9.996227264404296875e+01
3.400000000000000000e+01,4.579187774658203125e+01,9.426538848876953125e+01,9.876451873779296875e+01,9.996401214599609375e+01
3.500000000000000000e+01,4.963699722290039062e+01,9.457469940185546875e+01,9.879756927490234375e+01,9.996459197998046875e+01
3.600000000000000000e+01,5.307878112792968750e+01,9.482833099365234375e+01,9.883400726318359375e+01,9.996517181396484375e+01
3.700000000000000000e+01,5.684323883056640625e+01,9.510671234130859375e+01,9.886281585693359375e+01,9.996517181396484375e+01
3.800000000000000000e+01,6.060768890380859375e+01,9.533560180664062500e+01,9.888823699951171875e+01,9.996691131591796875e+01
3.900000000000000000e+01,6.429147338867187500e+01,9.553974914550781250e+01,9.890942382812500000e+01,9.996749877929687500e+01
4.000000000000000000e+01,6.819036865234375000e+01,9.572533416748046875e+01,9.893061065673828125e+01,9.996749877929687500e+01
4.100000000000000000e+01,7.085237884521484375e+01,9.592329406738281250e+01,9.895857238769531250e+01,9.996865081787109375e+01
4.200000000000000000e+01,7.351438140869140625e+01,9.612744140625000000e+01,9.898399353027343750e+01,9.996865081787109375e+01
4.300000000000000000e+01,7.577305603027343750e+01,9.634395599365234375e+01,9.900517272949218750e+01,9.997039794921875000e+01
4.400000000000000000e+01,7.768217468261718750e+01,9.656665802001953125e+01,9.902721405029296875e+01,9.997097778320312500e+01
4.500000000000000000e+01,7.934928894042968750e+01,9.678317260742187500e+01,9.904754638671875000e+01,9.997213745117187500e+01
4.600000000000000000e+01,8.098951721191406250e+01,9.703681182861328125e+01,9.906618499755859375e+01,9.997271728515625000e+01
4.700000000000000000e+01,8.230706787109375000e+01,9.718527984619140625e+01,9.909075927734375000e+01,9.997329711914062500e+01
4.800000000000000000e+01,8.335574340820312500e+01,9.737705230712890625e+01,9.911363983154296875e+01,9.997329711914062500e+01
4.900000000000000000e+01,8.472708129882812500e+01,9.750695800781250000e+01,9.913482666015625000e+01,9.997388458251953125e+01
5.000000000000000000e+01,8.591018676757812500e+01,9.768017578125000000e+01,9.915431976318359375e+01,9.997562408447265625e+01
5.100000000000000000e+01,8.671685791015625000e+01,9.778533935546875000e+01,9.917041778564453125e+01,9.997562408447265625e+01
5.200000000000000000e+01,8.755042266845703125e+01,9.787813568115234375e+01,9.919837951660156250e+01,9.997619628906250000e+01
5.300000000000000000e+01,8.827641296386718750e+01,9.798329162597656250e+01,9.921617126464843750e+01,9.997678375244140625e+01
5.400000000000000000e+01,8.886797332763671875e+01,9.810083770751953125e+01,9.923227691650390625e+01,9.997736358642578125e+01
5.500000000000000000e+01,8.951330566406250000e+01,9.821837615966796875e+01,9.924498748779296875e+01,9.997794342041015625e+01
5.600000000000000000e+01,9.007798004150390625e+01,9.828023529052734375e+01,9.926023864746093750e+01,9.997852325439453125e+01
5.700000000000000000e+01,9.031997680664062500e+01,9.836684417724609375e+01,9.927294921875000000e+01,9.997852325439453125e+01
5.800000000000000000e+01,9.061575317382812500e+01,9.839777374267578125e+01,9.929244232177734375e+01,9.998026275634765625e+01
5.900000000000000000e+01,9.083087158203125000e+01,9.845345306396484375e+01,9.930769348144531250e+01,9.998026275634765625e+01
6.000000000000000000e+01,9.101909637451171875e+01,9.851530456542968750e+01,9.933226776123046875e+01,9.998084259033203125e+01
6.100000000000000000e+01,9.128797912597656250e+01,9.855861663818359375e+01,9.934413146972656250e+01,9.998143005371093750e+01
6.200000000000000000e+01,9.136864471435546875e+01,9.857717132568359375e+01,9.936277008056640625e+01,9.998143005371093750e+01
6.300000000000000000e+01,9.182575988769531250e+01,9.864522552490234375e+01,9.937039947509765625e+01,9.998258972167968750e+01
6.400000000000000000e+01,9.214842987060546875e+01,9.870089721679687500e+01,9.938311004638671875e+01,9.998374938964843750e+01
6.500000000000000000e+01,9.273998260498046875e+01,9.873182678222656250e+01,9.939412689208984375e+01,9.998432922363281250e+01
6.600000000000000000e+01,9.298197937011718750e+01,9.878750610351562500e+01,9.941022491455078125e+01,9.998490905761718750e+01
6.700000000000000000e+01,9.330464935302734375e+01,9.883699035644531250e+01,9.941785430908203125e+01,9.998490905761718750e+01
6.800000000000000000e+01,9.376176452636718750e+01,9.886173248291015625e+01,9.943310546875000000e+01,9.998490905761718750e+01
6.900000000000000000e+01,9.421887207031250000e+01,9.892359924316406250e+01,9.943818664550781250e+01,9.998548889160156250e+01
7.000000000000000000e+01,9.440709686279296875e+01,9.894834899902343750e+01,9.945089721679687500e+01,9.998548889160156250e+01
7.100000000000000000e+01,9.464910125732421875e+01,9.899784088134765625e+01,9.946530151367187500e+01,9.998548889160156250e+01
7.200000000000000000e+01,9.502554321289062500e+01,9.902876281738281250e+01,9.947462463378906250e+01,9.998548889160156250e+01
7.300000000000000000e+01,9.524066162109375000e+01,9.906587982177734375e+01,9.948140716552734375e+01,9.998548889160156250e+01
7.400000000000000000e+01,9.540199279785156250e+01,9.908444213867187500e+01,9.949326324462890625e+01,9.998548889160156250e+01
7.500000000000000000e+01,9.556332397460937500e+01,9.913393402099609375e+01,9.950513458251953125e+01,9.998548889160156250e+01
7.600000000000000000e+01,9.588599395751953125e+01,9.917105102539062500e+01,9.951275634765625000e+01,9.998606872558593750e+01
7.700000000000000000e+01,9.599354553222656250e+01,9.919579315185546875e+01,9.951953887939453125e+01,9.998838806152343750e+01
7.800000000000000000e+01,9.615487670898437500e+01,9.924528503417968750e+01,9.953140258789062500e+01,9.998897552490234375e+01
7.900000000000000000e+01,9.628932189941406250e+01,9.928240203857421875e+01,9.953987884521484375e+01,9.998954772949218750e+01
8.000000000000000000e+01,9.645065307617187500e+01,9.929476928710937500e+01,9.954750061035156250e+01,9.999013519287109375e+01
8.100000000000000000e+01,9.661199188232421875e+01,9.931333160400390625e+01,9.955088806152343750e+01,9.999071502685546875e+01
8.200000000000000000e+01,9.690776824951171875e+01,9.932570648193359375e+01,9.955682373046875000e+01,9.999071502685546875e+01
8.300000000000000000e+01,9.696154785156250000e+01,9.935663604736328125e+01,9.956359863281250000e+01,9.999129486083984375e+01
8.400000000000000000e+01,9.704221343994140625e+01,9.939375305175781250e+01,9.957546234130859375e+01,9.999129486083984375e+01
8.500000000000000000e+01,9.712288665771484375e+01,9.940612030029296875e+01,9.958309173583984375e+01,9.999187469482421875e+01
8.600000000000000000e+01,9.728421783447265625e+01,9.944323730468750000e+01,9.958732604980468750e+01,9.999187469482421875e+01
8.700000000000000000e+01,9.733799743652343750e+01,9.946798706054687500e+01,9.959072113037109375e+01,9.999187469482421875e+01
8.800000000000000000e+01,9.747244262695312500e+01,9.947417449951171875e+01,9.959834289550781250e+01,9.999187469482421875e+01
8.900000000000000000e+01,9.766065979003906250e+01,9.947417449951171875e+01,9.960597229003906250e+01,9.999187469482421875e+01
9.000000000000000000e+01,9.776821899414062500e+01,9.949272918701171875e+01,9.961359405517578125e+01,9.999187469482421875e+01
9.100000000000000000e+01,9.782199096679687500e+01,9.949272918701171875e+01,9.962207031250000000e+01,9.999187469482421875e+01
9.200000000000000000e+01,9.790266418457031250e+01,9.949891662597656250e+01,9.962545776367187500e+01,9.999187469482421875e+01
9.300000000000000000e+01,9.795644378662109375e+01,9.951747894287109375e+01,9.963139343261718750e+01,9.999187469482421875e+01
9.400000000000000000e+01,9.806399536132812500e+01,9.952366638183593750e+01,9.964070892333984375e+01,9.999187469482421875e+01
9.500000000000000000e+01,9.809088897705078125e+01,9.954840850830078125e+01,9.964833831787109375e+01,9.999187469482421875e+01
9.600000000000000000e+01,9.827910614013671875e+01,9.956077575683593750e+01,9.965341949462890625e+01,9.999187469482421875e+01
9.700000000000000000e+01,9.838666534423828125e+01,9.956696319580078125e+01,9.965850830078125000e+01,9.999245452880859375e+01
9.800000000000000000e+01,9.849421691894531250e+01,9.957315063476562500e+01,9.966528320312500000e+01,9.999245452880859375e+01
9.900000000000000000e+01,9.865554809570312500e+01,9.958552551269531250e+01,9.967545318603515625e+01,9.999245452880859375e+01
1.000000000000000000e+02,9.865554809570312500e+01,9.961645507812500000e+01,9.968053436279296875e+01,9.999245452880859375e+01
1.010000000000000000e+02,9.870933532714843750e+01,9.964119720458984375e+01,9.968562316894531250e+01,9.999303436279296875e+01
1.020000000000000000e+02,9.876310729980468750e+01,9.964119720458984375e+01,9.969070434570312500e+01,9.999361419677734375e+01
1.030000000000000000e+02,9.884378051757812500e+01,9.964738464355468750e+01,9.969664001464843750e+01,9.999361419677734375e+01
1.040000000000000000e+02,9.889755249023437500e+01,9.964738464355468750e+01,9.970510864257812500e+01,9.999419403076171875e+01
1.050000000000000000e+02,9.892443847656250000e+01,9.964738464355468750e+01,9.971273803710937500e+01,9.999419403076171875e+01
1.060000000000000000e+02,9.897821807861328125e+01,9.965975952148437500e+01,9.972121429443359375e+01,9.999478149414062500e+01
1.070000000000000000e+02,9.903199768066406250e+01,9.965975952148437500e+01,9.973222351074218750e+01,9.999478149414062500e+01
1.080000000000000000e+02,9.913955688476562500e+01,9.967213439941406250e+01,9.973900604248046875e+01,9.999535369873046875e+01
1.090000000000000000e+02,9.916644287109375000e+01,9.968450164794921875e+01,9.974239349365234375e+01,9.999535369873046875e+01
1.100000000000000000e+02,9.916644287109375000e+01,9.968450164794921875e+01,9.974578857421875000e+01,9.999535369873046875e+01
1.110000000000000000e+02,9.919332885742187500e+01,9.970306396484375000e+01,9.975171661376953125e+01,9.999535369873046875e+01
1.120000000000000000e+02,9.922022247314453125e+01,9.971543884277343750e+01,9.975764465332031250e+01,9.999535369873046875e+01
1.130000000000000000e+02,9.922022247314453125e+01,9.972161865234375000e+01,9.976527404785156250e+01,9.999535369873046875e+01
1.140000000000000000e+02,9.932778167724609375e+01,9.972161865234375000e+01,9.976866912841796875e+01,9.999535369873046875e+01
1.150000000000000000e+02,9.940843963623046875e+01,9.974636077880859375e+01,9.977629089355468750e+01,9.999535369873046875e+01
1.160000000000000000e+02,9.943533325195312500e+01,9.974636077880859375e+01,9.978392028808593750e+01,9.999535369873046875e+01
1.170000000000000000e+02,9.943533325195312500e+01,9.975873565673828125e+01,9.979069519042968750e+01,9.999593353271484375e+01
1.180000000000000000e+02,9.948911285400390625e+01,9.976492309570312500e+01,9.979409027099609375e+01,9.999593353271484375e+01
1.190000000000000000e+02,9.948911285400390625e+01,9.977729797363281250e+01,9.980086517333984375e+01,9.999593353271484375e+01
1.200000000000000000e+02,9.948911285400390625e+01,9.979585266113281250e+01,9.980764770507812500e+01,9.999593353271484375e+01
1.210000000000000000e+02,9.954288482666015625e+01,9.979585266113281250e+01,9.981865692138671875e+01,9.999593353271484375e+01
1.220000000000000000e+02,9.954288482666015625e+01,9.980822753906250000e+01,9.982459259033203125e+01,9.999593353271484375e+01
1.230000000000000000e+02,9.956977844238281250e+01,9.982060241699218750e+01,9.982968139648437500e+01,9.999593353271484375e+01
1.240000000000000000e+02,9.959666442871093750e+01,9.982060241699218750e+01,9.983222198486328125e+01,9.999652099609375000e+01
1.250000000000000000e+02,9.962355804443359375e+01,9.982060241699218750e+01,9.983730316162109375e+01,9.999652099609375000e+01
1.260000000000000000e+02,9.962355804443359375e+01,9.982060241699218750e+01,9.983899688720703125e+01,9.999710083007812500e+01
1.270000000000000000e+02,9.962355804443359375e+01,9.983915710449218750e+01,9.984238433837890625e+01,9.999710083007812500e+01
1.280000000000000000e+02,9.962355804443359375e+01,9.983915710449218750e+01,9.984747314453125000e+01,9.999710083007812500e+01
1.290000000000000000e+02,9.965044403076171875e+01,9.983915710449218750e+01,9.985594940185546875e+01,9.999710083007812500e+01
1.300000000000000000e+02,9.967733001708984375e+01,9.984534454345703125e+01,9.986187744140625000e+01,9.999767303466796875e+01
1.310000000000000000e+02,9.967733001708984375e+01,9.985153198242187500e+01,9.986527252197265625e+01,9.999826049804687500e+01
1.320000000000000000e+02,9.967733001708984375e+01,9.987628173828125000e+01,9.986695861816406250e+01,9.999826049804687500e+01
1.330000000000000000e+02,9.967733001708984375e+01,9.988864898681640625e+01,9.987204742431640625e+01,9.999826049804687500e+01
1.340000000000000000e+02,9.967733001708984375e+01,9.989483642578125000e+01,9.987882232666015625e+01,9.999826049804687500e+01
1.350000000000000000e+02,9.970422363281250000e+01,9.989483642578125000e+01,9.988391113281250000e+01,9.999826049804687500e+01
1.360000000000000000e+02,9.970422363281250000e+01,9.989483642578125000e+01,9.988560485839843750e+01,9.999826049804687500e+01
1.370000000000000000e+02,9.970422363281250000e+01,9.990102386474609375e+01,9.988814544677734375e+01,9.999826049804687500e+01
1.380000000000000000e+02,9.970422363281250000e+01,9.990721130371093750e+01,9.989154052734375000e+01,9.999826049804687500e+01
1.390000000000000000e+02,9.973110961914062500e+01,9.991957855224609375e+01,9.989746856689453125e+01,9.999884033203125000e+01
1.400000000000000000e+02,9.978488922119140625e+01,9.993194580078125000e+01,9.990339660644531250e+01,9.999884033203125000e+01
1.410000000000000000e+02,9.978488922119140625e+01,9.993813323974609375e+01,9.990848541259765625e+01,9.999884033203125000e+01
1.420000000000000000e+02,9.978488922119140625e+01,9.994432067871093750e+01,9.991526031494140625e+01,9.999884033203125000e+01
1.430000000000000000e+02,9.978488922119140625e+01,9.994432067871093750e+01,9.992119598388671875e+01,9.999884033203125000e+01
1.440000000000000000e+02,9.981177520751953125e+01,9.994432067871093750e+01,9.992543029785156250e+01,9.999884033203125000e+01
1.450000000000000000e+02,9.981177520751953125e+01,9.995050811767578125e+01,9.993051147460937500e+01,9.999884033203125000e+01
1.460000000000000000e+02,9.983866882324218750e+01,9.996288299560546875e+01,9.993644714355468750e+01,9.999884033203125000e+01
1.470000000000000000e+02,9.983866882324218750e+01,9.996288299560546875e+01,9.994068145751953125e+01,9.999884033203125000e+01
1.480000000000000000e+02,9.986555480957031250e+01,9.996907043457031250e+01,9.994238281250000000e+01,9.999884033203125000e+01
1.490000000000000000e+02,9.986555480957031250e+01,9.998143768310546875e+01,9.994491577148437500e+01,9.999884033203125000e+01
1.500000000000000000e+02,9.986555480957031250e+01,9.998143768310546875e+01,9.994576263427734375e+01,9.999884033203125000e+01
1.510000000000000000e+02,9.989244079589843750e+01,9.998762512207031250e+01,9.995085144042968750e+01,9.999884033203125000e+01
1.520000000000000000e+02,9.991933441162109375e+01,9.998762512207031250e+01,9.995508575439453125e+01,9.999884033203125000e+01
1.530000000000000000e+02,9.991933441162109375e+01,9.998762512207031250e+01,9.996017456054687500e+01,9.999942016601562500e+01
1.540000000000000000e+02,9.991933441162109375e+01,9.999381256103515625e+01,9.996356201171875000e+01,9.999942016601562500e+01
1.550000000000000000e+02,9.991933441162109375e+01,9.999381256103515625e+01,9.996440887451171875e+01,9.999942016601562500e+01
1.560000000000000000e+02,9.994622802734375000e+01,1.000000000000000000e+02,9.996780395507812500e+01,9.999942016601562500e+01
1.570000000000000000e+02,9.994622802734375000e+01,1.000000000000000000e+02,9.996949768066406250e+01,9.999942016601562500e+01
1.580000000000000000e+02,9.994622802734375000e+01,1.000000000000000000e+02,9.997457885742187500e+01,9.999942016601562500e+01
1.590000000000000000e+02,9.997311401367187500e+01,1.000000000000000000e+02,9.997796630859375000e+01,9.999942016601562500e+01
1.600000000000000000e+02,9.997311401367187500e+01,1.000000000000000000e+02,9.998220825195312500e+01,9.999942016601562500e+01
1.610000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.998220825195312500e+01,9.999942016601562500e+01
1.620000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.998390197753906250e+01,9.999942016601562500e+01
1.630000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.998728942871093750e+01,1.000000000000000000e+02
1.640000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.999237823486328125e+01,1.000000000000000000e+02
1.650000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.999322509765625000e+01,1.000000000000000000e+02
1.660000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.999407196044921875e+01,1.000000000000000000e+02
1.670000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.999491882324218750e+01,1.000000000000000000e+02
1.680000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.999491882324218750e+01,1.000000000000000000e+02
1.690000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.999576568603515625e+01,1.000000000000000000e+02
1.700000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.999660491943359375e+01,1.000000000000000000e+02
1.710000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.999745941162109375e+01,1.000000000000000000e+02
1.720000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.999830627441406250e+01,1.000000000000000000e+02
1.730000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.999915313720703125e+01,1.000000000000000000e+02
1.740000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.999915313720703125e+01,1.000000000000000000e+02
1.750000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.999915313720703125e+01,1.000000000000000000e+02
1.760000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.770000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.780000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.790000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.800000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.810000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.820000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.830000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.840000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.850000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.860000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.870000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.880000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.890000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.900000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.910000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.920000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.930000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.940000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.950000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.960000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.970000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.980000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.990000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.010000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.020000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.030000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.040000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.050000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.060000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.070000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.080000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.090000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.100000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.110000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.120000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.130000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.140000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.150000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.160000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.170000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.180000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.190000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.200000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.210000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.220000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.230000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.240000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.250000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.260000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.270000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.280000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.290000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.300000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.310000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.320000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.330000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.340000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.350000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.360000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.370000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.380000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.390000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.400000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.410000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.420000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.430000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.440000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.450000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.460000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.470000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.480000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.490000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.500000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.510000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.520000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.530000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.540000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.550000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.560000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.570000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.580000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.590000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.600000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.610000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.620000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.630000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.640000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.650000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.660000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.670000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.680000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.690000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.700000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.710000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.720000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.730000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.740000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.750000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.760000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.770000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.780000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.790000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.800000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.810000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.820000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.830000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.840000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.850000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.860000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.870000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.880000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.890000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.900000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.910000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.920000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.930000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.940000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.950000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.960000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.970000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.980000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.990000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
3.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02


==> Results/data/cdf_absolute_discrepancy_output_directed_testing.csv <==
0.000000000000000000e+00,2.245219421386718750e+01,4.182790756225585938e+01,5.381311035156250000e+01,6.968180847167968750e+01
1.000000000000000000e+00,5.737199783325195312e+01,8.284412384033203125e+01,9.201793670654296875e+01,9.733695220947265625e+01
2.000000000000000000e+00,7.653441619873046875e+01,9.379917144775390625e+01,9.795252227783203125e+01,9.946150207519531250e+01
3.000000000000000000e+00,8.652650451660156250e+01,9.758253479003906250e+01,9.939694976806640625e+01,9.985665893554687500e+01
4.000000000000000000e+00,9.194263458251953125e+01,9.900470733642578125e+01,9.976554870605468750e+01,9.993622589111328125e+01
5.000000000000000000e+00,9.492552947998046875e+01,9.954186248779296875e+01,9.986198425292968750e+01,9.995475769042968750e+01
6.000000000000000000e+00,9.659019470214843750e+01,9.975160217285156250e+01,9.989358520507812500e+01,9.995693969726562500e+01
7.000000000000000000e+00,9.760222625732421875e+01,9.983061218261718750e+01,9.990576934814453125e+01,9.996021270751953125e+01
8.000000000000000000e+00,9.825554656982421875e+01,9.985733032226562500e+01,9.990909576416015625e+01,9.996130371093750000e+01
9.000000000000000000e+00,9.867699432373046875e+01,9.986983489990234375e+01,9.991020202636718750e+01,9.996239471435546875e+01
1.000000000000000000e+01,9.895250701904296875e+01,9.987779235839843750e+01,9.991242218017578125e+01,9.996239471435546875e+01
1.100000000000000000e+01,9.912094879150390625e+01,9.988006591796875000e+01,9.991352844238281250e+01,9.996239471435546875e+01
1.200000000000000000e+01,9.925052642822265625e+01,9.988574981689453125e+01,9.991352844238281250e+01,9.996239471435546875e+01
1.300000000000000000e+01,9.933576965332031250e+01,9.989029693603515625e+01,9.991352844238281250e+01,9.996239471435546875e+01
1.400000000000000000e+01,9.938487243652343750e+01,9.989257049560546875e+01,9.991352844238281250e+01,9.996239471435546875e+01
1.500000000000000000e+01,9.942101287841796875e+01,9.989484405517578125e+01,9.991464233398437500e+01,9.996239471435546875e+01
1.600000000000000000e+01,9.945442962646484375e+01,9.989711761474609375e+01,9.991685485839843750e+01,9.996239471435546875e+01
1.700000000000000000e+01,9.947557067871093750e+01,9.989825439453125000e+01,9.991685485839843750e+01,9.996239471435546875e+01
1.800000000000000000e+01,9.949671173095703125e+01,9.989881896972656250e+01,9.991796875000000000e+01,9.996239471435546875e+01
1.900000000000000000e+01,9.951239776611328125e+01,9.990110015869140625e+01,9.991796875000000000e+01,9.996239471435546875e+01
2.000000000000000000e+01,9.952399444580078125e+01,9.990222930908203125e+01,9.991851806640625000e+01,9.996456909179687500e+01
2.100000000000000000e+01,9.953490447998046875e+01,9.990336608886718750e+01,9.992018127441406250e+01,9.996511840820312500e+01
2.200000000000000000e+01,9.954650115966796875e+01,9.990621185302734375e+01,9.992295837402343750e+01,9.996566009521484375e+01
2.300000000000000000e+01,9.955876922607421875e+01,9.990848541259765625e+01,9.992462158203125000e+01,9.996566009521484375e+01
2.400000000000000000e+01,9.956491088867187500e+01,9.990905761718750000e+01,9.992628479003906250e+01,9.996620941162109375e+01
2.500000000000000000e+01,9.957309722900390625e+01,9.991189575195312500e+01,9.992905426025390625e+01,9.996784210205078125e+01
2.600000000000000000e+01,9.957854461669921875e+01,9.991360473632812500e+01,9.993016052246093750e+01,9.996947479248046875e+01
2.700000000000000000e+01,9.958195495605468750e+01,9.991473388671875000e+01,9.993238067626953125e+01,9.997111511230468750e+01
2.800000000000000000e+01,9.959014129638671875e+01,9.991701507568359375e+01,9.993459320068359375e+01,9.997438049316406250e+01
2.900000000000000000e+01,9.959423828125000000e+01,9.991871643066406250e+01,9.993847656250000000e+01,9.997492980957031250e+01
3.000000000000000000e+01,9.959900665283203125e+01,9.992156219482421875e+01,9.993847656250000000e+01,9.997602081298828125e+01
3.100000000000000000e+01,9.960105133056640625e+01,9.992440032958984375e+01,9.994069671630859375e+01,9.997602081298828125e+01
3.200000000000000000e+01,9.960787200927734375e+01,9.992610931396484375e+01,9.994235992431640625e+01,9.997656250000000000e+01
3.300000000000000000e+01,9.961128234863281250e+01,9.992723846435546875e+01,9.994512939453125000e+01,9.997819519042968750e+01
3.400000000000000000e+01,9.961742401123046875e+01,9.993008422851562500e+01,9.994734191894531250e+01,9.997928619384765625e+01
3.500000000000000000e+01,9.962560272216796875e+01,9.993178558349609375e+01,9.995233154296875000e+01,9.998146820068359375e+01
3.600000000000000000e+01,9.963924407958984375e+01,9.993235778808593750e+01,9.995399475097656250e+01,9.998310089111328125e+01
3.700000000000000000e+01,9.965424346923828125e+01,9.993576812744140625e+01,9.995510864257812500e+01,9.998310089111328125e+01
3.800000000000000000e+01,9.968902587890625000e+01,9.993861389160156250e+01,9.996009826660156250e+01,9.998419189453125000e+01
3.900000000000000000e+01,9.972312164306640625e+01,9.993974304199218750e+01,9.996231079101562500e+01,9.998583221435546875e+01
4.000000000000000000e+01,9.975926971435546875e+01,9.994088745117187500e+01,9.996231079101562500e+01,9.998637390136718750e+01
4.100000000000000000e+01,9.979336547851562500e+01,9.994088745117187500e+01,9.996341705322265625e+01,9.998691558837890625e+01
4.200000000000000000e+01,9.981519317626953125e+01,9.994202423095703125e+01,9.996563720703125000e+01,9.998691558837890625e+01
4.300000000000000000e+01,9.983223724365234375e+01,9.994202423095703125e+01,9.996785736083984375e+01,9.998746490478515625e+01
4.400000000000000000e+01,9.984928131103515625e+01,9.994202423095703125e+01,9.996840667724609375e+01,9.998800659179687500e+01
4.500000000000000000e+01,9.986701965332031250e+01,9.994429016113281250e+01,9.996951293945312500e+01,9.998800659179687500e+01
4.600000000000000000e+01,9.987997436523437500e+01,9.994486236572265625e+01,9.997006988525390625e+01,9.998855590820312500e+01
4.700000000000000000e+01,9.989020538330078125e+01,9.994657135009765625e+01,9.997061920166015625e+01,9.998964691162109375e+01
4.800000000000000000e+01,9.989701843261718750e+01,9.994770812988281250e+01,9.997228240966796875e+01,9.999073028564453125e+01
4.900000000000000000e+01,9.990316009521484375e+01,9.994770812988281250e+01,9.997283935546875000e+01,9.999127960205078125e+01
5.000000000000000000e+01,9.991066741943359375e+01,9.994827270507812500e+01,9.997283935546875000e+01,9.999127960205078125e+01
5.100000000000000000e+01,9.991680145263671875e+01,9.994941711425781250e+01,9.997338867187500000e+01,9.999127960205078125e+01
5.200000000000000000e+01,9.991952514648437500e+01,9.994998168945312500e+01,9.997338867187500000e+01,9.999127960205078125e+01
5.300000000000000000e+01,9.992156982421875000e+01,9.995054626464843750e+01,9.997394561767578125e+01,9.999182128906250000e+01
5.400000000000000000e+01,9.992293548583984375e+01,9.995054626464843750e+01,9.997394561767578125e+01,9.999237060546875000e+01
5.500000000000000000e+01,9.992498016357421875e+01,9.995168304443359375e+01,9.997394561767578125e+01,9.999237060546875000e+01
5.600000000000000000e+01,9.992566680908203125e+01,9.995281982421875000e+01,9.997394561767578125e+01,9.999237060546875000e+01
5.700000000000000000e+01,9.992634582519531250e+01,9.995339202880859375e+01,9.997394561767578125e+01,9.999237060546875000e+01
5.800000000000000000e+01,9.992771148681640625e+01,9.995339202880859375e+01,9.997394561767578125e+01,9.999237060546875000e+01
5.900000000000000000e+01,9.993044281005859375e+01,9.995396423339843750e+01,9.997394561767578125e+01,9.999237060546875000e+01
6.000000000000000000e+01,9.993385314941406250e+01,9.995452880859375000e+01,9.997394561767578125e+01,9.999237060546875000e+01
6.100000000000000000e+01,9.993794250488281250e+01,9.995566558837890625e+01,9.997450256347656250e+01,9.999291229248046875e+01
6.200000000000000000e+01,9.993862152099609375e+01,9.995566558837890625e+01,9.997450256347656250e+01,9.999291229248046875e+01
6.300000000000000000e+01,9.993998718261718750e+01,9.995623016357421875e+01,9.997450256347656250e+01,9.999346160888671875e+01
6.400000000000000000e+01,9.994475555419921875e+01,9.995793914794921875e+01,9.997450256347656250e+01,9.999346160888671875e+01
6.500000000000000000e+01,9.994544219970703125e+01,9.995793914794921875e+01,9.997505187988281250e+01,9.999346160888671875e+01
6.600000000000000000e+01,9.994817352294921875e+01,9.995793914794921875e+01,9.997505187988281250e+01,9.999346160888671875e+01
6.700000000000000000e+01,9.994885253906250000e+01,9.995793914794921875e+01,9.997505187988281250e+01,9.999400329589843750e+01
6.800000000000000000e+01,9.995021820068359375e+01,9.995850372314453125e+01,9.997505187988281250e+01,9.999400329589843750e+01
6.900000000000000000e+01,9.995226287841796875e+01,9.995907592773437500e+01,9.997505187988281250e+01,9.999400329589843750e+01
7.000000000000000000e+01,9.995362854003906250e+01,9.995964050292968750e+01,9.997505187988281250e+01,9.999455261230468750e+01
7.100000000000000000e+01,9.995840454101562500e+01,9.996077728271484375e+01,9.997505187988281250e+01,9.999455261230468750e+01
7.200000000000000000e+01,9.995977020263671875e+01,9.996305084228515625e+01,9.997505187988281250e+01,9.999455261230468750e+01
7.300000000000000000e+01,9.996317291259765625e+01,9.996305084228515625e+01,9.997505187988281250e+01,9.999509429931640625e+01
7.400000000000000000e+01,9.996385192871093750e+01,9.996362304687500000e+01,9.997505187988281250e+01,9.999563598632812500e+01
7.500000000000000000e+01,9.996453857421875000e+01,9.996418762207031250e+01,9.997505187988281250e+01,9.999563598632812500e+01
7.600000000000000000e+01,9.996453857421875000e+01,9.996418762207031250e+01,9.997505187988281250e+01,9.999563598632812500e+01
7.700000000000000000e+01,9.996453857421875000e+01,9.996418762207031250e+01,9.997505187988281250e+01,9.999563598632812500e+01
7.800000000000000000e+01,9.996453857421875000e+01,9.996646881103515625e+01,9.997505187988281250e+01,9.999563598632812500e+01
7.900000000000000000e+01,9.996589660644531250e+01,9.996703338623046875e+01,9.997505187988281250e+01,9.999563598632812500e+01
8.000000000000000000e+01,9.996862792968750000e+01,9.996703338623046875e+01,9.997505187988281250e+01,9.999563598632812500e+01
8.100000000000000000e+01,9.996999359130859375e+01,9.996703338623046875e+01,9.997560882568359375e+01,9.999563598632812500e+01
8.200000000000000000e+01,9.997271728515625000e+01,9.996703338623046875e+01,9.997616577148437500e+01,9.999563598632812500e+01
8.300000000000000000e+01,9.997476959228515625e+01,9.996703338623046875e+01,9.997616577148437500e+01,9.999563598632812500e+01
8.400000000000000000e+01,9.997476959228515625e+01,9.996759796142578125e+01,9.997616577148437500e+01,9.999563598632812500e+01
8.500000000000000000e+01,9.997544860839843750e+01,9.996817016601562500e+01,9.997616577148437500e+01,9.999563598632812500e+01
8.600000000000000000e+01,9.997681427001953125e+01,9.996817016601562500e+01,9.997616577148437500e+01,9.999563598632812500e+01
8.700000000000000000e+01,9.997681427001953125e+01,9.996873474121093750e+01,9.997616577148437500e+01,9.999563598632812500e+01
8.800000000000000000e+01,9.997681427001953125e+01,9.996873474121093750e+01,9.997616577148437500e+01,9.999563598632812500e+01
8.900000000000000000e+01,9.997817993164062500e+01,9.996930694580078125e+01,9.997671508789062500e+01,9.999563598632812500e+01
9.000000000000000000e+01,9.997817993164062500e+01,9.997271728515625000e+01,9.997671508789062500e+01,9.999563598632812500e+01
9.100000000000000000e+01,9.997817993164062500e+01,9.997442626953125000e+01,9.997671508789062500e+01,9.999563598632812500e+01
9.200000000000000000e+01,9.997817993164062500e+01,9.997612762451171875e+01,9.997671508789062500e+01,9.999563598632812500e+01
9.300000000000000000e+01,9.997817993164062500e+01,9.997669219970703125e+01,9.997671508789062500e+01,9.999563598632812500e+01
9.400000000000000000e+01,9.997954559326171875e+01,9.997669219970703125e+01,9.997782897949218750e+01,9.999563598632812500e+01
9.500000000000000000e+01,9.998022460937500000e+01,9.997726440429687500e+01,9.997782897949218750e+01,9.999563598632812500e+01
9.600000000000000000e+01,9.998022460937500000e+01,9.997726440429687500e+01,9.997837829589843750e+01,9.999563598632812500e+01
9.700000000000000000e+01,9.998090362548828125e+01,9.997726440429687500e+01,9.997837829589843750e+01,9.999563598632812500e+01
9.800000000000000000e+01,9.998090362548828125e+01,9.997726440429687500e+01,9.997837829589843750e+01,9.999563598632812500e+01
9.900000000000000000e+01,9.998090362548828125e+01,9.997726440429687500e+01,9.997837829589843750e+01,9.999563598632812500e+01
1.000000000000000000e+02,9.998159027099609375e+01,9.997897338867187500e+01,9.997893524169921875e+01,9.999618530273437500e+01
1.010000000000000000e+02,9.998295593261718750e+01,9.998010253906250000e+01,9.997893524169921875e+01,9.999618530273437500e+01
1.020000000000000000e+02,9.998295593261718750e+01,9.998123931884765625e+01,9.997893524169921875e+01,9.999618530273437500e+01
1.030000000000000000e+02,9.998363494873046875e+01,9.998181152343750000e+01,9.997893524169921875e+01,9.999618530273437500e+01
1.040000000000000000e+02,9.998363494873046875e+01,9.998238372802734375e+01,9.997949218750000000e+01,9.999618530273437500e+01
1.050000000000000000e+02,9.998363494873046875e+01,9.998238372802734375e+01,9.998004150390625000e+01,9.999672698974609375e+01
1.060000000000000000e+02,9.998363494873046875e+01,9.998238372802734375e+01,9.998004150390625000e+01,9.999727630615234375e+01
1.070000000000000000e+02,9.998363494873046875e+01,9.998238372802734375e+01,9.998059844970703125e+01,9.999727630615234375e+01
1.080000000000000000e+02,9.998431396484375000e+01,9.998294830322265625e+01,9.998115539550781250e+01,9.999727630615234375e+01
1.090000000000000000e+02,9.998567962646484375e+01,9.998294830322265625e+01,9.998115539550781250e+01,9.999727630615234375e+01
1.100000000000000000e+02,9.998635864257812500e+01,9.998351287841796875e+01,9.998115539550781250e+01,9.999727630615234375e+01
1.110000000000000000e+02,9.998704528808593750e+01,9.998408508300781250e+01,9.998170471191406250e+01,9.999727630615234375e+01
1.120000000000000000e+02,9.998704528808593750e+01,9.998464965820312500e+01,9.998226165771484375e+01,9.999781799316406250e+01
1.130000000000000000e+02,9.998772430419921875e+01,9.998464965820312500e+01,9.998281860351562500e+01,9.999781799316406250e+01
1.140000000000000000e+02,9.998772430419921875e+01,9.998464965820312500e+01,9.998281860351562500e+01,9.999781799316406250e+01
1.150000000000000000e+02,9.998908996582031250e+01,9.998464965820312500e+01,9.998281860351562500e+01,9.999781799316406250e+01
1.160000000000000000e+02,9.998908996582031250e+01,9.998464965820312500e+01,9.998336791992187500e+01,9.999836730957031250e+01
1.170000000000000000e+02,9.999044799804687500e+01,9.998522186279296875e+01,9.998336791992187500e+01,9.999836730957031250e+01
1.180000000000000000e+02,9.999044799804687500e+01,9.998579406738281250e+01,9.998336791992187500e+01,9.999836730957031250e+01
1.190000000000000000e+02,9.999113464355468750e+01,9.998579406738281250e+01,9.998336791992187500e+01,9.999836730957031250e+01
1.200000000000000000e+02,9.999113464355468750e+01,9.998579406738281250e+01,9.998336791992187500e+01,9.999836730957031250e+01
1.210000000000000000e+02,9.999181365966796875e+01,9.998579406738281250e+01,9.998392486572265625e+01,9.999945831298828125e+01
1.220000000000000000e+02,9.999181365966796875e+01,9.998579406738281250e+01,9.998448181152343750e+01,9.999945831298828125e+01
1.230000000000000000e+02,9.999181365966796875e+01,9.998579406738281250e+01,9.998503112792968750e+01,9.999945831298828125e+01
1.240000000000000000e+02,9.999317932128906250e+01,9.998579406738281250e+01,9.998558807373046875e+01,9.999945831298828125e+01
1.250000000000000000e+02,9.999317932128906250e+01,9.998693084716796875e+01,9.998614501953125000e+01,9.999945831298828125e+01
1.260000000000000000e+02,9.999317932128906250e+01,9.998693084716796875e+01,9.998614501953125000e+01,9.999945831298828125e+01
1.270000000000000000e+02,9.999317932128906250e+01,9.998693084716796875e+01,9.998614501953125000e+01,9.999945831298828125e+01
1.280000000000000000e+02,9.999385833740234375e+01,9.998749542236328125e+01,9.998669433593750000e+01,9.999945831298828125e+01
1.290000000000000000e+02,9.999385833740234375e+01,9.998863220214843750e+01,9.998725128173828125e+01,9.999945831298828125e+01
1.300000000000000000e+02,9.999385833740234375e+01,9.998863220214843750e+01,9.998725128173828125e+01,9.999945831298828125e+01
1.310000000000000000e+02,9.999385833740234375e+01,9.998863220214843750e+01,9.998725128173828125e+01,9.999945831298828125e+01
1.320000000000000000e+02,9.999454498291015625e+01,9.998919677734375000e+01,9.998725128173828125e+01,9.999945831298828125e+01
1.330000000000000000e+02,9.999454498291015625e+01,9.999034118652343750e+01,9.998780822753906250e+01,9.999945831298828125e+01
1.340000000000000000e+02,9.999454498291015625e+01,9.999034118652343750e+01,9.998835754394531250e+01,9.999945831298828125e+01
1.350000000000000000e+02,9.999454498291015625e+01,9.999034118652343750e+01,9.998835754394531250e+01,9.999945831298828125e+01
1.360000000000000000e+02,9.999522399902343750e+01,9.999034118652343750e+01,9.998947143554687500e+01,1.000000000000000000e+02
1.370000000000000000e+02,9.999522399902343750e+01,9.999034118652343750e+01,9.999057769775390625e+01,1.000000000000000000e+02
1.380000000000000000e+02,9.999522399902343750e+01,9.999090576171875000e+01,9.999057769775390625e+01,1.000000000000000000e+02
1.390000000000000000e+02,9.999591064453125000e+01,9.999147796630859375e+01,9.999057769775390625e+01,1.000000000000000000e+02
1.400000000000000000e+02,9.999658966064453125e+01,9.999204254150390625e+01,9.999057769775390625e+01,1.000000000000000000e+02
1.410000000000000000e+02,9.999658966064453125e+01,9.999260711669921875e+01,9.999057769775390625e+01,1.000000000000000000e+02
1.420000000000000000e+02,9.999658966064453125e+01,9.999317932128906250e+01,9.999113464355468750e+01,1.000000000000000000e+02
1.430000000000000000e+02,9.999658966064453125e+01,9.999317932128906250e+01,9.999113464355468750e+01,1.000000000000000000e+02
1.440000000000000000e+02,9.999658966064453125e+01,9.999374389648437500e+01,9.999168395996093750e+01,1.000000000000000000e+02
1.450000000000000000e+02,9.999658966064453125e+01,9.999431610107421875e+01,9.999168395996093750e+01,1.000000000000000000e+02
1.460000000000000000e+02,9.999726867675781250e+01,9.999545288085937500e+01,9.999224090576171875e+01,1.000000000000000000e+02
1.470000000000000000e+02,9.999795532226562500e+01,9.999601745605468750e+01,9.999224090576171875e+01,1.000000000000000000e+02
1.480000000000000000e+02,9.999795532226562500e+01,9.999658966064453125e+01,9.999224090576171875e+01,1.000000000000000000e+02
1.490000000000000000e+02,9.999795532226562500e+01,9.999658966064453125e+01,9.999224090576171875e+01,1.000000000000000000e+02
1.500000000000000000e+02,9.999795532226562500e+01,9.999658966064453125e+01,9.999279022216796875e+01,1.000000000000000000e+02
1.510000000000000000e+02,9.999795532226562500e+01,9.999658966064453125e+01,9.999279022216796875e+01,1.000000000000000000e+02
1.520000000000000000e+02,9.999863433837890625e+01,9.999715423583984375e+01,9.999279022216796875e+01,1.000000000000000000e+02
1.530000000000000000e+02,9.999863433837890625e+01,9.999772644042968750e+01,9.999390411376953125e+01,1.000000000000000000e+02
1.540000000000000000e+02,9.999863433837890625e+01,9.999829864501953125e+01,9.999390411376953125e+01,1.000000000000000000e+02
1.550000000000000000e+02,9.999932098388671875e+01,9.999829864501953125e+01,9.999390411376953125e+01,1.000000000000000000e+02
1.560000000000000000e+02,9.999932098388671875e+01,9.999886322021484375e+01,9.999445343017578125e+01,1.000000000000000000e+02
1.570000000000000000e+02,9.999932098388671875e+01,9.999886322021484375e+01,9.999445343017578125e+01,1.000000000000000000e+02
1.580000000000000000e+02,9.999932098388671875e+01,9.999886322021484375e+01,9.999445343017578125e+01,1.000000000000000000e+02
1.590000000000000000e+02,9.999932098388671875e+01,9.999886322021484375e+01,9.999556732177734375e+01,1.000000000000000000e+02
1.600000000000000000e+02,9.999932098388671875e+01,9.999886322021484375e+01,9.999611663818359375e+01,1.000000000000000000e+02
1.610000000000000000e+02,9.999932098388671875e+01,9.999886322021484375e+01,9.999777984619140625e+01,1.000000000000000000e+02
1.620000000000000000e+02,9.999932098388671875e+01,9.999943542480468750e+01,9.999777984619140625e+01,1.000000000000000000e+02
1.630000000000000000e+02,9.999932098388671875e+01,9.999943542480468750e+01,9.999777984619140625e+01,1.000000000000000000e+02
1.640000000000000000e+02,9.999932098388671875e+01,9.999943542480468750e+01,9.999777984619140625e+01,1.000000000000000000e+02
1.650000000000000000e+02,9.999932098388671875e+01,1.000000000000000000e+02,9.999777984619140625e+01,1.000000000000000000e+02
1.660000000000000000e+02,9.999932098388671875e+01,1.000000000000000000e+02,9.999777984619140625e+01,1.000000000000000000e+02
1.670000000000000000e+02,9.999932098388671875e+01,1.000000000000000000e+02,9.999777984619140625e+01,1.000000000000000000e+02
1.680000000000000000e+02,9.999932098388671875e+01,1.000000000000000000e+02,9.999777984619140625e+01,1.000000000000000000e+02
1.690000000000000000e+02,9.999932098388671875e+01,1.000000000000000000e+02,9.999833679199218750e+01,1.000000000000000000e+02
1.700000000000000000e+02,9.999932098388671875e+01,1.000000000000000000e+02,9.999833679199218750e+01,1.000000000000000000e+02
1.710000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.999833679199218750e+01,1.000000000000000000e+02
1.720000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.999833679199218750e+01,1.000000000000000000e+02
1.730000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.999944305419921875e+01,1.000000000000000000e+02
1.740000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.999944305419921875e+01,1.000000000000000000e+02
1.750000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,9.999944305419921875e+01,1.000000000000000000e+02
1.760000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.770000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.780000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.790000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.800000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.810000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.820000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.830000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.840000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.850000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.860000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.870000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.880000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.890000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.900000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.910000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.920000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.930000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.940000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.950000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.960000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.970000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.980000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.990000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.010000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.020000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.030000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.040000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.050000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.060000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.070000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.080000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.090000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.100000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.110000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.120000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.130000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.140000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.150000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.160000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.170000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.180000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.190000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.200000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.210000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.220000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.230000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.240000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.250000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.260000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.270000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.280000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.290000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.300000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.310000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.320000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.330000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.340000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.350000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.360000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.370000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.380000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.390000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.400000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.410000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.420000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.430000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.440000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.450000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.460000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.470000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.480000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.490000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.500000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.510000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.520000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.530000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.540000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.550000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.560000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.570000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.580000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.590000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.600000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.610000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.620000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.630000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.640000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.650000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.660000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.670000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.680000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.690000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.700000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.710000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.720000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.730000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.740000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.750000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.760000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.770000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.780000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.790000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.800000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.810000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.820000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.830000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.840000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.850000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.860000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.870000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.880000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.890000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.900000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.910000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.920000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.930000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.940000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.950000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.960000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.970000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.980000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.990000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
3.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02


==> Results/data/cdf_absolute_discrepancy_random.csv <==
0.000000000000000000e+00,9.438053131103515625e+00,1.898821830749511719e+01,2.707195854187011719e+01,2.118644142150878906e+01
1.000000000000000000e+00,2.751940155029296875e+01,5.116533660888671875e+01,6.605713653564453125e+01,5.655258941650390625e+01
2.000000000000000000e+00,4.295778656005859375e+01,7.270822143554687500e+01,8.468460083007812500e+01,7.793095397949218750e+01
3.000000000000000000e+00,5.513567352294921875e+01,8.534110260009765625e+01,9.283581542968750000e+01,8.888573455810546875e+01
4.000000000000000000e+00,6.449226379394531250e+01,9.251245880126953125e+01,9.663256835937500000e+01,9.424823760986328125e+01
5.000000000000000000e+00,7.147229003906250000e+01,9.629800415039062500e+01,9.845468139648437500e+01,9.702983856201171875e+01
6.000000000000000000e+00,7.680444335937500000e+01,9.827503967285156250e+01,9.922557830810546875e+01,9.837672424316406250e+01
7.000000000000000000e+00,8.077604675292968750e+01,9.921566772460937500e+01,9.956949615478515625e+01,9.902143859863281250e+01
8.000000000000000000e+00,8.380428314208984375e+01,9.961683654785156250e+01,9.970494842529296875e+01,9.937015533447265625e+01
9.000000000000000000e+00,8.615334320068359375e+01,9.979689788818359375e+01,9.977444458007812500e+01,9.955532073974609375e+01
1.000000000000000000e+01,8.796411895751953125e+01,9.989052581787109375e+01,9.980094146728515625e+01,9.965804290771484375e+01
1.100000000000000000e+01,8.942044067382812500e+01,9.992869567871093750e+01,9.981861114501953125e+01,9.971143341064453125e+01
1.200000000000000000e+01,9.054763031005859375e+01,9.995246887207031250e+01,9.983745574951171875e+01,9.973576354980468750e+01
1.300000000000000000e+01,9.144697570800781250e+01,9.997262573242187500e+01,9.984747314453125000e+01,9.975806427001953125e+01
1.400000000000000000e+01,9.220540618896484375e+01,9.998199462890625000e+01,9.985571289062500000e+01,9.977157592773437500e+01
1.500000000000000000e+01,9.292861175537109375e+01,9.998703765869140625e+01,9.986926269531250000e+01,9.977833557128906250e+01
1.600000000000000000e+01,9.358577728271484375e+01,9.998775482177734375e+01,9.987632751464843750e+01,9.978374481201171875e+01
1.700000000000000000e+01,9.422753143310546875e+01,9.998775482177734375e+01,9.988398742675781250e+01,9.978779602050781250e+01
1.800000000000000000e+01,9.478672790527343750e+01,9.998775482177734375e+01,9.989222717285156250e+01,9.978982543945312500e+01
1.900000000000000000e+01,9.527436828613281250e+01,9.998775482177734375e+01,9.989752960205078125e+01,9.979252624511718750e+01
2.000000000000000000e+01,9.570477294921875000e+01,9.998847961425781250e+01,9.990164947509765625e+01,9.979523468017578125e+01
2.100000000000000000e+01,9.610875701904296875e+01,9.998847961425781250e+01,9.990282440185546875e+01,9.979523468017578125e+01
2.200000000000000000e+01,9.646210479736328125e+01,9.998847961425781250e+01,9.990459442138671875e+01,9.979590606689453125e+01
2.300000000000000000e+01,9.676482391357421875e+01,9.998847961425781250e+01,9.990576934814453125e+01,9.979658508300781250e+01
2.400000000000000000e+01,9.703781127929687500e+01,9.998847961425781250e+01,9.991048431396484375e+01,9.979726409912109375e+01
2.500000000000000000e+01,9.724806213378906250e+01,9.998919677734375000e+01,9.991284179687500000e+01,9.979860687255859375e+01
2.600000000000000000e+01,9.745720672607421875e+01,9.998919677734375000e+01,9.991519165039062500e+01,9.979928588867187500e+01
2.700000000000000000e+01,9.765534973144531250e+01,9.998919677734375000e+01,9.991637420654296875e+01,9.980131530761718750e+01
2.800000000000000000e+01,9.783146667480468750e+01,9.998919677734375000e+01,9.991813659667968750e+01,9.980131530761718750e+01
2.900000000000000000e+01,9.799217987060546875e+01,9.998919677734375000e+01,9.991931915283203125e+01,9.980333709716796875e+01
3.000000000000000000e+01,9.812207794189453125e+01,9.998919677734375000e+01,9.992049407958984375e+01,9.980536651611328125e+01
3.100000000000000000e+01,9.824756622314453125e+01,9.998919677734375000e+01,9.992049407958984375e+01,9.980604553222656250e+01
3.200000000000000000e+01,9.833892822265625000e+01,9.998919677734375000e+01,9.992343902587890625e+01,9.980671691894531250e+01
3.300000000000000000e+01,9.842919158935546875e+01,9.998919677734375000e+01,9.992579650878906250e+01,9.980671691894531250e+01
3.400000000000000000e+01,9.850294494628906250e+01,9.998919677734375000e+01,9.992638397216796875e+01,9.980671691894531250e+01
3.500000000000000000e+01,9.857779693603515625e+01,9.998919677734375000e+01,9.992815399169921875e+01,9.980739593505859375e+01
3.600000000000000000e+01,9.866146087646484375e+01,9.998919677734375000e+01,9.992933654785156250e+01,9.980739593505859375e+01
3.700000000000000000e+01,9.873410797119140625e+01,9.998919677734375000e+01,9.993050384521484375e+01,9.980739593505859375e+01
3.800000000000000000e+01,9.878584289550781250e+01,9.998919677734375000e+01,9.993050384521484375e+01,9.980807495117187500e+01
3.900000000000000000e+01,9.885519409179687500e+01,9.998919677734375000e+01,9.993109893798828125e+01,9.980874633789062500e+01
4.000000000000000000e+01,9.891243743896484375e+01,9.998919677734375000e+01,9.993344879150390625e+01,9.980874633789062500e+01
4.100000000000000000e+01,9.896417236328125000e+01,9.998919677734375000e+01,9.993344879150390625e+01,9.980874633789062500e+01
4.200000000000000000e+01,9.901039886474609375e+01,9.998919677734375000e+01,9.993580627441406250e+01,9.980942535400390625e+01
4.300000000000000000e+01,9.906764221191406250e+01,9.998919677734375000e+01,9.993698883056640625e+01,9.980942535400390625e+01
4.400000000000000000e+01,9.910176086425781250e+01,9.998919677734375000e+01,9.993757629394531250e+01,9.980942535400390625e+01
4.500000000000000000e+01,9.913919830322265625e+01,9.998991394042968750e+01,9.993757629394531250e+01,9.981077575683593750e+01
4.600000000000000000e+01,9.917771911621093750e+01,9.998991394042968750e+01,9.993816375732421875e+01,9.981212615966796875e+01
4.700000000000000000e+01,9.921294403076171875e+01,9.999063873291015625e+01,9.994052124023437500e+01,9.981415557861328125e+01
4.800000000000000000e+01,9.924927520751953125e+01,9.999135589599609375e+01,9.994052124023437500e+01,9.981685638427734375e+01
4.900000000000000000e+01,9.927789306640625000e+01,9.999351501464843750e+01,9.994110870361328125e+01,9.981685638427734375e+01
5.000000000000000000e+01,9.929330444335937500e+01,9.999351501464843750e+01,9.994110870361328125e+01,9.982091522216796875e+01
5.100000000000000000e+01,9.932852172851562500e+01,9.999351501464843750e+01,9.994228363037109375e+01,9.982429504394531250e+01
5.200000000000000000e+01,9.934394073486328125e+01,9.999351501464843750e+01,9.994346618652343750e+01,9.982698822021484375e+01
5.300000000000000000e+01,9.935934448242187500e+01,9.999351501464843750e+01,9.994405364990234375e+01,9.982834625244140625e+01
5.400000000000000000e+01,9.938356018066406250e+01,9.999351501464843750e+01,9.994522857666015625e+01,9.983240509033203125e+01
5.500000000000000000e+01,9.941438293457031250e+01,9.999351501464843750e+01,9.994581604003906250e+01,9.983577728271484375e+01
5.600000000000000000e+01,9.943309783935546875e+01,9.999351501464843750e+01,9.994581604003906250e+01,9.983983612060546875e+01
5.700000000000000000e+01,9.945071411132812500e+01,9.999351501464843750e+01,9.994581604003906250e+01,9.984186553955078125e+01
5.800000000000000000e+01,9.946502685546875000e+01,9.999423980712890625e+01,9.994581604003906250e+01,9.984524536132812500e+01
5.900000000000000000e+01,9.948043060302734375e+01,9.999423980712890625e+01,9.994581604003906250e+01,9.984659576416015625e+01
6.000000000000000000e+01,9.949474334716796875e+01,9.999423980712890625e+01,9.994581604003906250e+01,9.984929656982421875e+01
6.100000000000000000e+01,9.949914550781250000e+01,9.999495697021484375e+01,9.994758605957031250e+01,9.985131835937500000e+01
6.200000000000000000e+01,9.951455688476562500e+01,9.999495697021484375e+01,9.994758605957031250e+01,9.985402679443359375e+01
6.300000000000000000e+01,9.952556610107421875e+01,9.999495697021484375e+01,9.994817352294921875e+01,9.985537719726562500e+01
6.400000000000000000e+01,9.953877258300781250e+01,9.999495697021484375e+01,9.994935607910156250e+01,9.985807800292968750e+01
6.500000000000000000e+01,9.954647827148437500e+01,9.999495697021484375e+01,9.994935607910156250e+01,9.986010742187500000e+01
6.600000000000000000e+01,9.955197906494140625e+01,9.999495697021484375e+01,9.994994354248046875e+01,9.986145782470703125e+01
6.700000000000000000e+01,9.956298828125000000e+01,9.999495697021484375e+01,9.995053100585937500e+01,9.986145782470703125e+01
6.800000000000000000e+01,9.957180023193359375e+01,9.999495697021484375e+01,9.995053100585937500e+01,9.986415863037109375e+01
6.900000000000000000e+01,9.958060455322265625e+01,9.999495697021484375e+01,9.995288848876953125e+01,9.986686706542968750e+01
7.000000000000000000e+01,9.958721160888671875e+01,9.999495697021484375e+01,9.995406341552734375e+01,9.987024688720703125e+01
7.100000000000000000e+01,9.960151672363281250e+01,9.999495697021484375e+01,9.995406341552734375e+01,9.987227630615234375e+01
7.200000000000000000e+01,9.961032104492187500e+01,9.999568176269531250e+01,9.995406341552734375e+01,9.987565612792968750e+01
7.300000000000000000e+01,9.962023162841796875e+01,9.999639892578125000e+01,9.995524597167968750e+01,9.988038635253906250e+01
7.400000000000000000e+01,9.963453674316406250e+01,9.999639892578125000e+01,9.995642089843750000e+01,9.988172912597656250e+01
7.500000000000000000e+01,9.964334869384765625e+01,9.999783325195312500e+01,9.995877838134765625e+01,9.988443756103515625e+01
7.600000000000000000e+01,9.965545654296875000e+01,9.999855804443359375e+01,9.995995330810546875e+01,9.988848876953125000e+01
7.700000000000000000e+01,9.966316223144531250e+01,9.999855804443359375e+01,9.996231079101562500e+01,9.989186859130859375e+01
7.800000000000000000e+01,9.967417144775390625e+01,9.999855804443359375e+01,9.996289825439453125e+01,9.989457702636718750e+01
7.900000000000000000e+01,9.968187713623046875e+01,9.999927520751953125e+01,9.996820068359375000e+01,9.989660644531250000e+01
8.000000000000000000e+01,9.968957519531250000e+01,9.999927520751953125e+01,9.997055816650390625e+01,9.989794921875000000e+01
8.100000000000000000e+01,9.969287872314453125e+01,1.000000000000000000e+02,9.997290802001953125e+01,9.990200805664062500e+01
8.200000000000000000e+01,9.969728851318359375e+01,1.000000000000000000e+02,9.997409057617187500e+01,9.990606689453125000e+01
8.300000000000000000e+01,9.970388793945312500e+01,1.000000000000000000e+02,9.997761535644531250e+01,9.990808868408203125e+01
8.400000000000000000e+01,9.970609283447265625e+01,1.000000000000000000e+02,9.997821044921875000e+01,9.991213989257812500e+01
8.500000000000000000e+01,9.971049499511718750e+01,1.000000000000000000e+02,9.997879791259765625e+01,9.991281890869140625e+01
8.600000000000000000e+01,9.971930694580078125e+01,1.000000000000000000e+02,9.997998046875000000e+01,9.991417694091796875e+01
8.700000000000000000e+01,9.972370147705078125e+01,1.000000000000000000e+02,9.998056030273437500e+01,9.991417694091796875e+01
8.800000000000000000e+01,9.972810363769531250e+01,1.000000000000000000e+02,9.998056030273437500e+01,9.991619873046875000e+01
8.900000000000000000e+01,9.973031616210937500e+01,1.000000000000000000e+02,9.998115539550781250e+01,9.991755676269531250e+01
9.000000000000000000e+01,9.973581695556640625e+01,1.000000000000000000e+02,9.998115539550781250e+01,9.992025756835937500e+01
9.100000000000000000e+01,9.974021911621093750e+01,1.000000000000000000e+02,9.998174285888671875e+01,9.992160797119140625e+01
9.200000000000000000e+01,9.974571990966796875e+01,1.000000000000000000e+02,9.998174285888671875e+01,9.992430877685546875e+01
9.300000000000000000e+01,9.975012207031250000e+01,1.000000000000000000e+02,9.998292541503906250e+01,9.992701721191406250e+01
9.400000000000000000e+01,9.975342559814453125e+01,1.000000000000000000e+02,9.998350524902343750e+01,9.992836761474609375e+01
9.500000000000000000e+01,9.975892639160156250e+01,1.000000000000000000e+02,9.998410034179687500e+01,9.993039703369140625e+01
9.600000000000000000e+01,9.976993560791015625e+01,1.000000000000000000e+02,9.998587036132812500e+01,9.993106842041015625e+01
9.700000000000000000e+01,9.977214050292968750e+01,1.000000000000000000e+02,9.998587036132812500e+01,9.993241882324218750e+01
9.800000000000000000e+01,9.977654266357421875e+01,1.000000000000000000e+02,9.998587036132812500e+01,9.993444824218750000e+01
9.900000000000000000e+01,9.978094482421875000e+01,1.000000000000000000e+02,9.998645782470703125e+01,9.993782806396484375e+01
1.000000000000000000e+02,9.978865051269531250e+01,1.000000000000000000e+02,9.998704528808593750e+01,9.993917846679687500e+01
1.010000000000000000e+02,9.979415893554687500e+01,1.000000000000000000e+02,9.998704528808593750e+01,9.993984985351562500e+01
1.020000000000000000e+02,9.979745483398437500e+01,1.000000000000000000e+02,9.998704528808593750e+01,9.994052886962890625e+01
1.030000000000000000e+02,9.980295562744140625e+01,1.000000000000000000e+02,9.998704528808593750e+01,9.994322967529296875e+01
1.040000000000000000e+02,9.980625915527343750e+01,1.000000000000000000e+02,9.998704528808593750e+01,9.994593811035156250e+01
1.050000000000000000e+02,9.980956268310546875e+01,1.000000000000000000e+02,9.998704528808593750e+01,9.994998931884765625e+01
1.060000000000000000e+02,9.981286621093750000e+01,1.000000000000000000e+02,9.998704528808593750e+01,9.995201873779296875e+01
1.070000000000000000e+02,9.981396484375000000e+01,1.000000000000000000e+02,9.998763275146484375e+01,9.995404815673828125e+01
1.080000000000000000e+02,9.981947326660156250e+01,1.000000000000000000e+02,9.998763275146484375e+01,9.995809936523437500e+01
1.090000000000000000e+02,9.982277679443359375e+01,1.000000000000000000e+02,9.998822021484375000e+01,9.996215820312500000e+01
1.100000000000000000e+02,9.982497406005859375e+01,1.000000000000000000e+02,9.998822021484375000e+01,9.996215820312500000e+01
1.110000000000000000e+02,9.983268737792968750e+01,1.000000000000000000e+02,9.998940277099609375e+01,9.996620941162109375e+01
1.120000000000000000e+02,9.983488464355468750e+01,1.000000000000000000e+02,9.998999023437500000e+01,9.996620941162109375e+01
1.130000000000000000e+02,9.983928680419921875e+01,1.000000000000000000e+02,9.999057769775390625e+01,9.996688079833984375e+01
1.140000000000000000e+02,9.984148406982421875e+01,1.000000000000000000e+02,9.999176025390625000e+01,9.996823883056640625e+01
1.150000000000000000e+02,9.984809112548828125e+01,1.000000000000000000e+02,9.999469757080078125e+01,9.997026062011718750e+01
1.160000000000000000e+02,9.984809112548828125e+01,1.000000000000000000e+02,9.999469757080078125e+01,9.997229003906250000e+01
1.170000000000000000e+02,9.985469818115234375e+01,1.000000000000000000e+02,9.999469757080078125e+01,9.997229003906250000e+01
1.180000000000000000e+02,9.985800170898437500e+01,1.000000000000000000e+02,9.999469757080078125e+01,9.997296905517578125e+01
1.190000000000000000e+02,9.986240386962890625e+01,1.000000000000000000e+02,9.999469757080078125e+01,9.997566986083984375e+01
1.200000000000000000e+02,9.986900329589843750e+01,1.000000000000000000e+02,9.999529266357421875e+01,9.997702026367187500e+01
1.210000000000000000e+02,9.987010955810546875e+01,1.000000000000000000e+02,9.999587249755859375e+01,9.997769927978515625e+01
1.220000000000000000e+02,9.987671661376953125e+01,1.000000000000000000e+02,9.999646759033203125e+01,9.997972869873046875e+01
1.230000000000000000e+02,9.988221740722656250e+01,1.000000000000000000e+02,9.999646759033203125e+01,9.998040008544921875e+01
1.240000000000000000e+02,9.988661956787109375e+01,1.000000000000000000e+02,9.999705505371093750e+01,9.998107910156250000e+01
1.250000000000000000e+02,9.989212036132812500e+01,1.000000000000000000e+02,9.999705505371093750e+01,9.998107910156250000e+01
1.260000000000000000e+02,9.989872741699218750e+01,1.000000000000000000e+02,9.999705505371093750e+01,9.998310089111328125e+01
1.270000000000000000e+02,9.990203094482421875e+01,1.000000000000000000e+02,9.999705505371093750e+01,9.998445129394531250e+01
1.280000000000000000e+02,9.990863800048828125e+01,1.000000000000000000e+02,9.999705505371093750e+01,9.998580932617187500e+01
1.290000000000000000e+02,9.991304016113281250e+01,1.000000000000000000e+02,9.999705505371093750e+01,9.998648071289062500e+01
1.300000000000000000e+02,9.992184448242187500e+01,1.000000000000000000e+02,9.999705505371093750e+01,9.998715972900390625e+01
1.310000000000000000e+02,9.992514801025390625e+01,1.000000000000000000e+02,9.999705505371093750e+01,9.998918914794921875e+01
1.320000000000000000e+02,9.992955017089843750e+01,1.000000000000000000e+02,9.999705505371093750e+01,9.999121093750000000e+01
1.330000000000000000e+02,9.993505859375000000e+01,1.000000000000000000e+02,9.999705505371093750e+01,9.999121093750000000e+01
1.340000000000000000e+02,9.993725585937500000e+01,1.000000000000000000e+02,9.999705505371093750e+01,9.999121093750000000e+01
1.350000000000000000e+02,9.993725585937500000e+01,1.000000000000000000e+02,9.999705505371093750e+01,9.999121093750000000e+01
1.360000000000000000e+02,9.994606018066406250e+01,1.000000000000000000e+02,9.999705505371093750e+01,9.999121093750000000e+01
1.370000000000000000e+02,9.995046234130859375e+01,1.000000000000000000e+02,9.999764251708984375e+01,9.999188995361328125e+01
1.380000000000000000e+02,9.995156860351562500e+01,1.000000000000000000e+02,9.999764251708984375e+01,9.999324035644531250e+01
1.390000000000000000e+02,9.995376586914062500e+01,1.000000000000000000e+02,9.999764251708984375e+01,9.999391937255859375e+01
1.400000000000000000e+02,9.995816802978515625e+01,1.000000000000000000e+02,9.999764251708984375e+01,9.999391937255859375e+01
1.410000000000000000e+02,9.996037292480468750e+01,1.000000000000000000e+02,9.999823760986328125e+01,9.999391937255859375e+01
1.420000000000000000e+02,9.996587371826171875e+01,1.000000000000000000e+02,9.999823760986328125e+01,9.999391937255859375e+01
1.430000000000000000e+02,9.996807861328125000e+01,1.000000000000000000e+02,9.999823760986328125e+01,9.999459075927734375e+01
1.440000000000000000e+02,9.997248077392578125e+01,1.000000000000000000e+02,9.999823760986328125e+01,9.999594879150390625e+01
1.450000000000000000e+02,9.997467803955078125e+01,1.000000000000000000e+02,9.999823760986328125e+01,9.999662017822265625e+01
1.460000000000000000e+02,9.998128509521484375e+01,1.000000000000000000e+02,9.999823760986328125e+01,9.999662017822265625e+01
1.470000000000000000e+02,9.998348999023437500e+01,1.000000000000000000e+02,9.999823760986328125e+01,9.999797058105468750e+01
1.480000000000000000e+02,9.998568725585937500e+01,1.000000000000000000e+02,9.999823760986328125e+01,9.999797058105468750e+01
1.490000000000000000e+02,9.998568725585937500e+01,1.000000000000000000e+02,9.999823760986328125e+01,9.999797058105468750e+01
1.500000000000000000e+02,9.998568725585937500e+01,1.000000000000000000e+02,9.999823760986328125e+01,9.999864959716796875e+01
1.510000000000000000e+02,9.998568725585937500e+01,1.000000000000000000e+02,9.999823760986328125e+01,9.999864959716796875e+01
1.520000000000000000e+02,9.998568725585937500e+01,1.000000000000000000e+02,9.999823760986328125e+01,9.999864959716796875e+01
1.530000000000000000e+02,9.998899078369140625e+01,1.000000000000000000e+02,9.999941253662109375e+01,9.999932861328125000e+01
1.540000000000000000e+02,9.998899078369140625e+01,1.000000000000000000e+02,9.999941253662109375e+01,9.999932861328125000e+01
1.550000000000000000e+02,9.999119567871093750e+01,1.000000000000000000e+02,9.999941253662109375e+01,9.999932861328125000e+01
1.560000000000000000e+02,9.999229431152343750e+01,1.000000000000000000e+02,9.999941253662109375e+01,9.999932861328125000e+01
1.570000000000000000e+02,9.999449920654296875e+01,1.000000000000000000e+02,9.999941253662109375e+01,1.000000000000000000e+02
1.580000000000000000e+02,9.999669647216796875e+01,1.000000000000000000e+02,9.999941253662109375e+01,1.000000000000000000e+02
1.590000000000000000e+02,9.999669647216796875e+01,1.000000000000000000e+02,9.999941253662109375e+01,1.000000000000000000e+02
1.600000000000000000e+02,9.999669647216796875e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.610000000000000000e+02,9.999780273437500000e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.620000000000000000e+02,9.999780273437500000e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.630000000000000000e+02,9.999780273437500000e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.640000000000000000e+02,9.999889373779296875e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.650000000000000000e+02,9.999889373779296875e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.660000000000000000e+02,9.999889373779296875e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.670000000000000000e+02,9.999889373779296875e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.680000000000000000e+02,9.999889373779296875e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.690000000000000000e+02,9.999889373779296875e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.700000000000000000e+02,9.999889373779296875e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.710000000000000000e+02,9.999889373779296875e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.720000000000000000e+02,9.999889373779296875e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.730000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.740000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.750000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.760000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.770000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.780000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.790000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.800000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.810000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.820000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.830000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.840000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.850000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.860000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.870000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.880000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.890000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.900000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.910000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.920000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.930000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.940000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.950000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.960000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.970000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.980000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.990000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.010000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.020000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.030000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.040000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.050000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.060000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.070000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.080000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.090000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.100000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.110000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.120000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.130000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.140000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.150000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.160000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.170000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.180000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.190000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.200000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.210000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.220000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.230000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.240000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.250000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.260000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.270000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.280000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.290000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.300000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.310000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.320000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.330000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.340000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.350000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.360000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.370000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.380000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.390000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.400000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.410000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.420000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.430000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.440000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.450000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.460000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.470000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.480000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.490000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.500000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.510000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.520000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.530000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.540000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.550000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.560000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.570000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.580000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.590000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.600000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.610000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.620000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.630000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.640000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.650000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.660000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.670000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.680000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.690000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.700000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.710000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.720000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.730000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.740000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.750000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.760000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.770000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.780000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.790000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.800000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.810000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.820000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.830000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.840000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.850000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.860000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.870000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.880000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.890000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.900000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.910000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.920000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.930000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.940000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.950000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.960000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.970000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.980000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.990000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
3.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02


==> Results/data/cdf_absolute_discrepancy_transition_coverage_based_testing.csv <==
0.000000000000000000e+00,1.292566108703613281e+01,2.414692878723144531e+01,3.494171142578125000e+01,5.132304382324218750e+01
1.000000000000000000e+00,3.838628005981445312e+01,6.233916473388671875e+01,7.966250610351562500e+01,9.091918182373046875e+01
2.000000000000000000e+00,6.084447479248046875e+01,8.363135528564453125e+01,9.345243835449218750e+01,9.771994018554687500e+01
3.000000000000000000e+00,7.668906402587890625e+01,9.283094787597656250e+01,9.779261016845703125e+01,9.933664703369140625e+01
4.000000000000000000e+00,8.607164001464843750e+01,9.672103881835937500e+01,9.926148223876953125e+01,9.979277038574218750e+01
5.000000000000000000e+00,9.145071411132812500e+01,9.835860443115234375e+01,9.979016113281250000e+01,9.991328430175781250e+01
6.000000000000000000e+00,9.452527618408203125e+01,9.899717712402343750e+01,9.993762969970703125e+01,9.994312286376953125e+01
7.000000000000000000e+00,9.621535491943359375e+01,9.927084350585937500e+01,9.998192596435546875e+01,9.994876098632812500e+01
8.000000000000000000e+00,9.712483978271484375e+01,9.936462402343750000e+01,9.998892211914062500e+01,9.995044708251953125e+01
9.000000000000000000e+00,9.766793060302734375e+01,9.940608978271484375e+01,9.999066925048828125e+01,9.995101165771484375e+01
1.000000000000000000e+01,9.801081085205078125e+01,9.941820526123046875e+01,9.999242401123046875e+01,9.995101165771484375e+01
1.100000000000000000e+01,9.820859527587890625e+01,9.942395019531250000e+01,9.999533843994140625e+01,9.995101165771484375e+01
1.200000000000000000e+01,9.833261871337890625e+01,9.942459106445312500e+01,9.999533843994140625e+01,9.995101165771484375e+01
1.300000000000000000e+01,9.840476226806640625e+01,9.942649841308593750e+01,9.999649810791015625e+01,9.995101165771484375e+01
1.400000000000000000e+01,9.845825958251953125e+01,9.942713928222656250e+01,9.999649810791015625e+01,9.995101165771484375e+01
1.500000000000000000e+01,9.848987579345703125e+01,9.942713928222656250e+01,9.999649810791015625e+01,9.995101165771484375e+01
1.600000000000000000e+01,9.851175689697265625e+01,9.942713928222656250e+01,9.999649810791015625e+01,9.995101165771484375e+01
1.700000000000000000e+01,9.852553558349609375e+01,9.942841339111328125e+01,9.999649810791015625e+01,9.995101165771484375e+01
1.800000000000000000e+01,9.853364562988281250e+01,9.942841339111328125e+01,9.999649810791015625e+01,9.995101165771484375e+01
1.900000000000000000e+01,9.854013061523437500e+01,9.942841339111328125e+01,9.999649810791015625e+01,9.995101165771484375e+01
2.000000000000000000e+01,9.854579925537109375e+01,9.942841339111328125e+01,9.999649810791015625e+01,9.995101165771484375e+01
2.100000000000000000e+01,9.855147552490234375e+01,9.942841339111328125e+01,9.999649810791015625e+01,9.995101165771484375e+01
2.200000000000000000e+01,9.855876922607421875e+01,9.942841339111328125e+01,9.999649810791015625e+01,9.995101165771484375e+01
2.300000000000000000e+01,9.856201171875000000e+01,9.942905426025390625e+01,9.999649810791015625e+01,9.995101165771484375e+01
2.400000000000000000e+01,9.856849670410156250e+01,9.942905426025390625e+01,9.999649810791015625e+01,9.995101165771484375e+01
2.500000000000000000e+01,9.857255554199218750e+01,9.943032836914062500e+01,9.999649810791015625e+01,9.995101165771484375e+01
2.600000000000000000e+01,9.857579803466796875e+01,9.943032836914062500e+01,9.999649810791015625e+01,9.995101165771484375e+01
2.700000000000000000e+01,9.858390045166015625e+01,9.943032836914062500e+01,9.999649810791015625e+01,9.995101165771484375e+01
2.800000000000000000e+01,9.858552551269531250e+01,9.943224334716796875e+01,9.999649810791015625e+01,9.995156860351562500e+01
2.900000000000000000e+01,9.858795166015625000e+01,9.943351745605468750e+01,9.999649810791015625e+01,9.995269775390625000e+01
3.000000000000000000e+01,9.859687042236328125e+01,9.943351745605468750e+01,9.999649810791015625e+01,9.995269775390625000e+01
3.100000000000000000e+01,9.860578918457031250e+01,9.943415832519531250e+01,9.999649810791015625e+01,9.995269775390625000e+01
3.200000000000000000e+01,9.861632537841796875e+01,9.943479156494140625e+01,9.999649810791015625e+01,9.995269775390625000e+01
3.300000000000000000e+01,9.863172912597656250e+01,9.943543243408203125e+01,9.999649810791015625e+01,9.995269775390625000e+01
3.400000000000000000e+01,9.866171264648437500e+01,9.943734741210937500e+01,9.999649810791015625e+01,9.995326232910156250e+01
3.500000000000000000e+01,9.868279266357421875e+01,9.943734741210937500e+01,9.999649810791015625e+01,9.995382690429687500e+01
3.600000000000000000e+01,9.870143890380859375e+01,9.943798065185546875e+01,9.999649810791015625e+01,9.995438385009765625e+01
3.700000000000000000e+01,9.872656250000000000e+01,9.943989562988281250e+01,9.999649810791015625e+01,9.995607757568359375e+01
3.800000000000000000e+01,9.874196624755859375e+01,9.944309234619140625e+01,9.999649810791015625e+01,9.995607757568359375e+01
3.900000000000000000e+01,9.876709747314453125e+01,9.944564056396484375e+01,9.999649810791015625e+01,9.995607757568359375e+01
4.000000000000000000e+01,9.880113220214843750e+01,9.944691467285156250e+01,9.999649810791015625e+01,9.995776367187500000e+01
4.100000000000000000e+01,9.882383728027343750e+01,9.944755554199218750e+01,9.999649810791015625e+01,9.995945739746093750e+01
4.200000000000000000e+01,9.884977722167968750e+01,9.944818878173828125e+01,9.999649810791015625e+01,9.996058654785156250e+01
4.300000000000000000e+01,9.887409210205078125e+01,9.945201873779296875e+01,9.999649810791015625e+01,9.996114349365234375e+01
4.400000000000000000e+01,9.889598083496093750e+01,9.945775604248046875e+01,9.999649810791015625e+01,9.996283721923828125e+01
4.500000000000000000e+01,9.891543579101562500e+01,9.945967102050781250e+01,9.999649810791015625e+01,9.996452331542968750e+01
4.600000000000000000e+01,9.892596435546875000e+01,9.946350097656250000e+01,9.999649810791015625e+01,9.996565246582031250e+01
4.700000000000000000e+01,9.893731689453125000e+01,9.946540832519531250e+01,9.999649810791015625e+01,9.996733856201171875e+01
4.800000000000000000e+01,9.895109558105468750e+01,9.946924591064453125e+01,9.999649810791015625e+01,9.996846008300781250e+01
4.900000000000000000e+01,9.896001434326171875e+01,9.947243499755859375e+01,9.999649810791015625e+01,9.996903228759765625e+01
5.000000000000000000e+01,9.897055053710937500e+01,9.947434997558593750e+01,9.999649810791015625e+01,9.996958923339843750e+01
5.100000000000000000e+01,9.898513793945312500e+01,9.947689819335937500e+01,9.999649810791015625e+01,9.996958923339843750e+01
5.200000000000000000e+01,9.899810791015625000e+01,9.948136138916015625e+01,9.999649810791015625e+01,9.997015380859375000e+01
5.300000000000000000e+01,9.901270294189453125e+01,9.948455047607421875e+01,9.999649810791015625e+01,9.997128295898437500e+01
5.400000000000000000e+01,9.901999664306640625e+01,9.948646545410156250e+01,9.999649810791015625e+01,9.997296905517578125e+01
5.500000000000000000e+01,9.903134918212890625e+01,9.949093627929687500e+01,9.999649810791015625e+01,9.997296905517578125e+01
5.600000000000000000e+01,9.904188537597656250e+01,9.949922180175781250e+01,9.999649810791015625e+01,9.997409820556640625e+01
5.700000000000000000e+01,9.905566406250000000e+01,9.950305175781250000e+01,9.999649810791015625e+01,9.997466278076171875e+01
5.800000000000000000e+01,9.906862640380859375e+01,9.951007080078125000e+01,9.999649810791015625e+01,9.997521972656250000e+01
5.900000000000000000e+01,9.908078765869140625e+01,9.951454162597656250e+01,9.999649810791015625e+01,9.997521972656250000e+01
6.000000000000000000e+01,9.909619140625000000e+01,9.951963806152343750e+01,9.999649810791015625e+01,9.997579193115234375e+01
6.100000000000000000e+01,9.910997009277343750e+01,9.952729034423828125e+01,9.999649810791015625e+01,9.997691345214843750e+01
6.200000000000000000e+01,9.912050628662109375e+01,9.953495025634765625e+01,9.999649810791015625e+01,9.997916412353515625e+01
6.300000000000000000e+01,9.912861633300781250e+01,9.954898071289062500e+01,9.999649810791015625e+01,9.997916412353515625e+01
6.400000000000000000e+01,9.913915252685546875e+01,9.955599975585937500e+01,9.999649810791015625e+01,9.997972869873046875e+01
6.500000000000000000e+01,9.914807128906250000e+01,9.956620788574218750e+01,9.999649810791015625e+01,9.998028564453125000e+01
6.600000000000000000e+01,9.915293121337890625e+01,9.957769012451171875e+01,9.999649810791015625e+01,9.998085784912109375e+01
6.700000000000000000e+01,9.915536499023437500e+01,9.958981323242187500e+01,9.999649810791015625e+01,9.998141479492187500e+01
6.800000000000000000e+01,9.915779876708984375e+01,9.959810638427734375e+01,9.999649810791015625e+01,9.998310852050781250e+01
6.900000000000000000e+01,9.916023254394531250e+01,9.960448455810546875e+01,9.999649810791015625e+01,9.998479461669921875e+01
7.000000000000000000e+01,9.916104125976562500e+01,9.961086273193359375e+01,9.999649810791015625e+01,9.998479461669921875e+01
7.100000000000000000e+01,9.916347503662109375e+01,9.961851501464843750e+01,9.999649810791015625e+01,9.998479461669921875e+01
7.200000000000000000e+01,9.916428375244140625e+01,9.962425994873046875e+01,9.999649810791015625e+01,9.998479461669921875e+01
7.300000000000000000e+01,9.916590118408203125e+01,9.963510894775390625e+01,9.999649810791015625e+01,9.998479461669921875e+01
7.400000000000000000e+01,9.916752624511718750e+01,9.964339447021484375e+01,9.999649810791015625e+01,9.998535919189453125e+01
7.500000000000000000e+01,9.916996002197265625e+01,9.965168762207031250e+01,9.999649810791015625e+01,9.998648834228515625e+01
7.600000000000000000e+01,9.917238616943359375e+01,9.965807342529296875e+01,9.999649810791015625e+01,9.998648834228515625e+01
7.700000000000000000e+01,9.917320251464843750e+01,9.966381072998046875e+01,9.999649810791015625e+01,9.998648834228515625e+01
7.800000000000000000e+01,9.917481994628906250e+01,9.967210388183593750e+01,9.999649810791015625e+01,9.998648834228515625e+01
7.900000000000000000e+01,9.917725372314453125e+01,9.967911529541015625e+01,9.999649810791015625e+01,9.998648834228515625e+01
8.000000000000000000e+01,9.917887115478515625e+01,9.968614196777343750e+01,9.999649810791015625e+01,9.998648834228515625e+01
8.100000000000000000e+01,9.917968750000000000e+01,9.969315338134765625e+01,9.999649810791015625e+01,9.998648834228515625e+01
8.200000000000000000e+01,9.918211364746093750e+01,9.969889831542968750e+01,9.999649810791015625e+01,9.998648834228515625e+01
8.300000000000000000e+01,9.918454742431640625e+01,9.970655822753906250e+01,9.999649810791015625e+01,9.998648834228515625e+01
8.400000000000000000e+01,9.918535614013671875e+01,9.971292877197265625e+01,9.999649810791015625e+01,9.998648834228515625e+01
8.500000000000000000e+01,9.918617248535156250e+01,9.972249603271484375e+01,9.999649810791015625e+01,9.998648834228515625e+01
8.600000000000000000e+01,9.918859863281250000e+01,9.972952270507812500e+01,9.999649810791015625e+01,9.998704528808593750e+01
8.700000000000000000e+01,9.919265747070312500e+01,9.973717498779296875e+01,9.999649810791015625e+01,9.998761749267578125e+01
8.800000000000000000e+01,9.919508361816406250e+01,9.974099731445312500e+01,9.999649810791015625e+01,9.998817443847656250e+01
8.900000000000000000e+01,9.919670867919921875e+01,9.974546813964843750e+01,9.999649810791015625e+01,9.998817443847656250e+01
9.000000000000000000e+01,9.919914245605468750e+01,9.975376129150390625e+01,9.999649810791015625e+01,9.998817443847656250e+01
9.100000000000000000e+01,9.920238494873046875e+01,9.976205444335937500e+01,9.999649810791015625e+01,9.998817443847656250e+01
9.200000000000000000e+01,9.920481109619140625e+01,9.976460266113281250e+01,9.999649810791015625e+01,9.998817443847656250e+01
9.300000000000000000e+01,9.920643615722656250e+01,9.976906585693359375e+01,9.999649810791015625e+01,9.998873138427734375e+01
9.400000000000000000e+01,9.920886993408203125e+01,9.977416992187500000e+01,9.999649810791015625e+01,9.998873138427734375e+01
9.500000000000000000e+01,9.921047973632812500e+01,9.977864074707031250e+01,9.999649810791015625e+01,9.998873138427734375e+01
9.600000000000000000e+01,9.921291351318359375e+01,9.978374481201171875e+01,9.999649810791015625e+01,9.998873138427734375e+01
9.700000000000000000e+01,9.921534729003906250e+01,9.978756713867187500e+01,9.999649810791015625e+01,9.998873138427734375e+01
9.800000000000000000e+01,9.921696472167968750e+01,9.979521942138671875e+01,9.999649810791015625e+01,9.998873138427734375e+01
9.900000000000000000e+01,9.921778106689453125e+01,9.979905700683593750e+01,9.999649810791015625e+01,9.998930358886718750e+01
1.000000000000000000e+02,9.921939849853515625e+01,9.980287933349609375e+01,9.999649810791015625e+01,9.998930358886718750e+01
1.010000000000000000e+02,9.922020721435546875e+01,9.980862426757812500e+01,9.999649810791015625e+01,9.998986053466796875e+01
1.020000000000000000e+02,9.922020721435546875e+01,9.981436157226562500e+01,9.999649810791015625e+01,9.999042510986328125e+01
1.030000000000000000e+02,9.922264099121093750e+01,9.981563568115234375e+01,9.999649810791015625e+01,9.999098968505859375e+01
1.040000000000000000e+02,9.922264099121093750e+01,9.982138061523437500e+01,9.999649810791015625e+01,9.999098968505859375e+01
1.050000000000000000e+02,9.922426605224609375e+01,9.982584381103515625e+01,9.999649810791015625e+01,9.999098968505859375e+01
1.060000000000000000e+02,9.922507476806640625e+01,9.983094787597656250e+01,9.999649810791015625e+01,9.999098968505859375e+01
1.070000000000000000e+02,9.922588348388671875e+01,9.983477783203125000e+01,9.999708557128906250e+01,9.999155426025390625e+01
1.080000000000000000e+02,9.922750854492187500e+01,9.983924102783203125e+01,9.999767303466796875e+01,9.999155426025390625e+01
1.090000000000000000e+02,9.922750854492187500e+01,9.984306335449218750e+01,9.999767303466796875e+01,9.999155426025390625e+01
1.100000000000000000e+02,9.922750854492187500e+01,9.984753417968750000e+01,9.999767303466796875e+01,9.999155426025390625e+01
1.110000000000000000e+02,9.923317718505859375e+01,9.985391235351562500e+01,9.999767303466796875e+01,9.999155426025390625e+01
1.120000000000000000e+02,9.923480224609375000e+01,9.985774230957031250e+01,9.999767303466796875e+01,9.999155426025390625e+01
1.130000000000000000e+02,9.923480224609375000e+01,9.986093139648437500e+01,9.999767303466796875e+01,9.999211120605468750e+01
1.140000000000000000e+02,9.923480224609375000e+01,9.986412048339843750e+01,9.999767303466796875e+01,9.999211120605468750e+01
1.150000000000000000e+02,9.923641967773437500e+01,9.986730957031250000e+01,9.999767303466796875e+01,9.999211120605468750e+01
1.160000000000000000e+02,9.924047851562500000e+01,9.986986541748046875e+01,9.999767303466796875e+01,9.999211120605468750e+01
1.170000000000000000e+02,9.924452972412109375e+01,9.987113952636718750e+01,9.999767303466796875e+01,9.999211120605468750e+01
1.180000000000000000e+02,9.924533843994140625e+01,9.987560272216796875e+01,9.999767303466796875e+01,9.999211120605468750e+01
1.190000000000000000e+02,9.924858093261718750e+01,9.987815856933593750e+01,9.999767303466796875e+01,9.999211120605468750e+01
1.200000000000000000e+02,9.925263214111328125e+01,9.988134765625000000e+01,9.999767303466796875e+01,9.999211120605468750e+01
1.210000000000000000e+02,9.925830841064453125e+01,9.988644409179687500e+01,9.999767303466796875e+01,9.999211120605468750e+01
1.220000000000000000e+02,9.926479339599609375e+01,9.988899993896484375e+01,9.999767303466796875e+01,9.999268341064453125e+01
1.230000000000000000e+02,9.927046966552734375e+01,9.989091491699218750e+01,9.999767303466796875e+01,9.999268341064453125e+01
1.240000000000000000e+02,9.927695465087890625e+01,9.989282226562500000e+01,9.999767303466796875e+01,9.999324035644531250e+01
1.250000000000000000e+02,9.927857208251953125e+01,9.989410400390625000e+01,9.999767303466796875e+01,9.999324035644531250e+01
1.260000000000000000e+02,9.928587341308593750e+01,9.989665985107421875e+01,9.999767303466796875e+01,9.999324035644531250e+01
1.270000000000000000e+02,9.929397583007812500e+01,9.990175628662109375e+01,9.999767303466796875e+01,9.999436950683593750e+01
1.280000000000000000e+02,9.930208587646484375e+01,9.990431213378906250e+01,9.999767303466796875e+01,9.999493408203125000e+01
1.290000000000000000e+02,9.930937957763671875e+01,9.990558624267578125e+01,9.999825286865234375e+01,9.999493408203125000e+01
1.300000000000000000e+02,9.932234954833984375e+01,9.991004943847656250e+01,9.999825286865234375e+01,9.999493408203125000e+01
1.310000000000000000e+02,9.933288574218750000e+01,9.991196441650390625e+01,9.999825286865234375e+01,9.999493408203125000e+01
1.320000000000000000e+02,9.933693695068359375e+01,9.991515350341796875e+01,9.999825286865234375e+01,9.999493408203125000e+01
1.330000000000000000e+02,9.934504699707031250e+01,9.991706848144531250e+01,9.999825286865234375e+01,9.999493408203125000e+01
1.340000000000000000e+02,9.935476684570312500e+01,9.992217254638671875e+01,9.999825286865234375e+01,9.999493408203125000e+01
1.350000000000000000e+02,9.936936187744140625e+01,9.992536163330078125e+01,9.999825286865234375e+01,9.999493408203125000e+01
1.360000000000000000e+02,9.938475799560546875e+01,9.992727661132812500e+01,9.999825286865234375e+01,9.999493408203125000e+01
1.370000000000000000e+02,9.939935302734375000e+01,9.992791748046875000e+01,9.999825286865234375e+01,9.999493408203125000e+01
1.380000000000000000e+02,9.942366790771484375e+01,9.992982482910156250e+01,9.999825286865234375e+01,9.999549102783203125e+01
1.390000000000000000e+02,9.943745422363281250e+01,9.993173980712890625e+01,9.999825286865234375e+01,9.999606323242187500e+01
1.400000000000000000e+02,9.945042419433593750e+01,9.993492889404296875e+01,9.999825286865234375e+01,9.999606323242187500e+01
1.410000000000000000e+02,9.946176910400390625e+01,9.993684387207031250e+01,9.999825286865234375e+01,9.999606323242187500e+01
1.420000000000000000e+02,9.947879028320312500e+01,9.993747711181640625e+01,9.999825286865234375e+01,9.999606323242187500e+01
1.430000000000000000e+02,9.949662780761718750e+01,9.994066619873046875e+01,9.999825286865234375e+01,9.999606323242187500e+01
1.440000000000000000e+02,9.951931762695312500e+01,9.994131469726562500e+01,9.999883270263671875e+01,9.999606323242187500e+01
1.450000000000000000e+02,9.952985382080078125e+01,9.994450378417968750e+01,9.999883270263671875e+01,9.999606323242187500e+01
1.460000000000000000e+02,9.954039764404296875e+01,9.994832611083984375e+01,9.999941253662109375e+01,9.999606323242187500e+01
1.470000000000000000e+02,9.955741882324218750e+01,9.995024108886718750e+01,9.999941253662109375e+01,9.999606323242187500e+01
1.480000000000000000e+02,9.957606506347656250e+01,9.995088195800781250e+01,9.999941253662109375e+01,9.999606323242187500e+01
1.490000000000000000e+02,9.960037994384765625e+01,9.995597839355468750e+01,9.999941253662109375e+01,9.999606323242187500e+01
1.500000000000000000e+02,9.961821746826171875e+01,9.995789337158203125e+01,9.999941253662109375e+01,9.999718475341796875e+01
1.510000000000000000e+02,9.964090728759765625e+01,9.996108245849609375e+01,9.999941253662109375e+01,9.999718475341796875e+01
1.520000000000000000e+02,9.965711975097656250e+01,9.996299743652343750e+01,9.999941253662109375e+01,9.999718475341796875e+01
1.530000000000000000e+02,9.968143463134765625e+01,9.996492004394531250e+01,9.999941253662109375e+01,9.999774932861328125e+01
1.540000000000000000e+02,9.969846343994140625e+01,9.996810913085937500e+01,1.000000000000000000e+02,9.999831390380859375e+01
1.550000000000000000e+02,9.971061706542968750e+01,9.996938323974609375e+01,1.000000000000000000e+02,9.999887084960937500e+01
1.560000000000000000e+02,9.973169708251953125e+01,9.997193145751953125e+01,1.000000000000000000e+02,9.999887084960937500e+01
1.570000000000000000e+02,9.975115203857421875e+01,9.997320556640625000e+01,1.000000000000000000e+02,9.999887084960937500e+01
1.580000000000000000e+02,9.976736450195312500e+01,9.997512054443359375e+01,1.000000000000000000e+02,9.999887084960937500e+01
1.590000000000000000e+02,9.978600311279296875e+01,9.997576141357421875e+01,1.000000000000000000e+02,9.999887084960937500e+01
1.600000000000000000e+02,9.979978179931640625e+01,9.997830963134765625e+01,1.000000000000000000e+02,9.999944305419921875e+01
1.610000000000000000e+02,9.982004547119140625e+01,9.997895050048828125e+01,1.000000000000000000e+02,1.000000000000000000e+02
1.620000000000000000e+02,9.984355926513671875e+01,9.998022460937500000e+01,1.000000000000000000e+02,1.000000000000000000e+02
1.630000000000000000e+02,9.985977172851562500e+01,9.998277282714843750e+01,1.000000000000000000e+02,1.000000000000000000e+02
1.640000000000000000e+02,9.988813781738281250e+01,9.998404693603515625e+01,1.000000000000000000e+02,1.000000000000000000e+02
1.650000000000000000e+02,9.990921783447265625e+01,9.998787689208984375e+01,1.000000000000000000e+02,1.000000000000000000e+02
1.660000000000000000e+02,9.992704772949218750e+01,9.998979187011718750e+01,1.000000000000000000e+02,1.000000000000000000e+02
1.670000000000000000e+02,9.993353271484375000e+01,9.999170684814453125e+01,1.000000000000000000e+02,1.000000000000000000e+02
1.680000000000000000e+02,9.994487762451171875e+01,9.999234771728515625e+01,1.000000000000000000e+02,1.000000000000000000e+02
1.690000000000000000e+02,9.995622253417968750e+01,9.999745178222656250e+01,1.000000000000000000e+02,1.000000000000000000e+02
1.700000000000000000e+02,9.996757507324218750e+01,9.999808502197265625e+01,1.000000000000000000e+02,1.000000000000000000e+02
1.710000000000000000e+02,9.997649383544921875e+01,9.999808502197265625e+01,1.000000000000000000e+02,1.000000000000000000e+02
1.720000000000000000e+02,9.998459625244140625e+01,9.999872589111328125e+01,1.000000000000000000e+02,1.000000000000000000e+02
1.730000000000000000e+02,9.998783874511718750e+01,9.999872589111328125e+01,1.000000000000000000e+02,1.000000000000000000e+02
1.740000000000000000e+02,9.999027252197265625e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.750000000000000000e+02,9.999432373046875000e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.760000000000000000e+02,9.999675750732421875e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.770000000000000000e+02,9.999756622314453125e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.780000000000000000e+02,9.999838256835937500e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.790000000000000000e+02,9.999838256835937500e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.800000000000000000e+02,9.999838256835937500e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.810000000000000000e+02,9.999919128417968750e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.820000000000000000e+02,9.999919128417968750e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.830000000000000000e+02,9.999919128417968750e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.840000000000000000e+02,9.999919128417968750e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.850000000000000000e+02,9.999919128417968750e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.860000000000000000e+02,9.999919128417968750e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.870000000000000000e+02,9.999919128417968750e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.880000000000000000e+02,9.999919128417968750e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.890000000000000000e+02,9.999919128417968750e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.900000000000000000e+02,9.999919128417968750e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.910000000000000000e+02,9.999919128417968750e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.920000000000000000e+02,9.999919128417968750e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.930000000000000000e+02,9.999919128417968750e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.940000000000000000e+02,9.999919128417968750e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.950000000000000000e+02,9.999919128417968750e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.960000000000000000e+02,9.999919128417968750e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.970000000000000000e+02,9.999919128417968750e+01,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.980000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
1.990000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.010000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.020000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.030000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.040000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.050000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.060000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.070000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.080000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.090000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.100000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.110000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.120000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.130000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.140000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.150000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.160000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.170000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.180000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.190000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.200000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.210000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.220000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.230000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.240000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.250000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.260000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.270000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.280000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.290000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.300000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.310000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.320000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.330000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.340000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.350000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.360000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.370000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.380000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.390000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.400000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.410000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.420000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.430000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.440000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.450000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.460000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.470000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.480000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.490000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.500000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.510000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.520000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.530000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.540000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.550000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.560000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.570000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.580000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.590000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.600000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.610000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.620000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.630000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.640000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.650000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.660000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.670000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.680000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.690000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.700000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.710000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.720000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.730000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.740000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.750000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.760000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.770000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.780000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.790000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.800000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.810000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.820000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.830000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.840000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.850000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.860000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.870000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.880000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.890000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.900000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.910000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.920000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.930000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.940000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.950000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.960000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.970000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.980000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
2.990000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
3.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02


==> Results/data/ce.csv <==
1.000000000000000000e+02,2.714652419090270996e-01,7.088587433099746704e-02,2.118673920631408691e-01,1.606841385364532471e-02,1.108158752322196960e-01,2.305437065660953522e-02,1.175816953182220459e-01,8.189908228814601898e-03
2.000000000000000000e+02,2.130362540483474731e-01,6.396251916885375977e-02,2.065333276987075806e-01,1.888533495366573334e-02,9.002199769020080566e-02,1.941399462521076202e-02,8.326664566993713379e-02,1.256419252604246140e-02
5.000000000000000000e+02,1.237913668155670166e-01,3.147882223129272461e-02,2.120381295680999756e-01,2.080859802663326263e-02,8.125471323728561401e-02,1.690045930445194244e-02,5.218370258808135986e-02,7.045791484415531158e-03
1.000000000000000000e+03,1.157017052173614502e-01,2.798193320631980896e-02,2.151350975036621094e-01,3.875914216041564941e-02,6.159719452261924744e-02,1.264822948724031448e-02,3.738165274262428284e-02,6.411479320377111435e-03
2.000000000000000000e+03,9.659824520349502563e-02,2.350210957229137421e-02,2.314327359199523926e-01,4.965661093592643738e-02,5.395789444446563721e-02,1.377061195671558380e-02,2.995182387530803680e-02,4.117483738809823990e-03
5.000000000000000000e+03,8.294302225112915039e-02,2.768938243389129639e-02,1.634667068719863892e-01,2.407510019838809967e-02,4.386573284864425659e-02,6.461547221988439560e-03,2.552890777587890625e-02,4.595199134200811386e-03
1.000000000000000000e+04,5.750628560781478882e-02,7.610628847032785416e-03,1.757938861846923828e-01,2.220077067613601685e-02,3.737327083945274353e-02,9.303487837314605713e-03,2.272622473537921906e-02,3.612562315538525581e-03
2.000000000000000000e+04,6.524612754583358765e-02,1.977324485778808594e-02,1.425293236970901489e-01,3.631257638335227966e-02,3.538018092513084412e-02,5.339266732335090637e-03,1.915060728788375854e-02,3.236229531466960907e-03
5.000000000000000000e+04,9.211352467536926270e-02,1.940350793302059174e-02,8.728215098381042480e-02,1.585409417748451233e-02,3.281629458069801331e-02,4.334826953709125519e-03,1.956639997661113739e-02,3.886460792273283005e-03
1.000000000000000000e+05,1.034698411822319031e-01,3.800604864954948425e-02,6.360179930925369263e-02,1.052371226251125336e-02,3.121281974017620087e-02,1.053053792566061020e-02,1.445433497428894043e-02,2.485268749296665192e-03
2.000000000000000000e+05,7.228320091962814331e-02,1.388843636959791183e-02,2.774193696677684784e-02,3.724219975993037224e-03,2.195433527231216431e-02,6.052385084331035614e-03,1.117302104830741882e-02,2.720220014452934265e-03


==> Results/data/f1score.csv <==
1.000000000000000000e+02,3.985265791416168213e-01,6.143503636121749878e-02,2.891386672854423523e-02,2.755733765661716461e-02,6.798374652862548828e-01,1.208626031875610352e-01,6.746232509613037109e-01,2.100341580808162689e-02
2.000000000000000000e+02,4.646348059177398682e-01,9.882646054029464722e-02,3.024137206375598907e-02,4.863382130861282349e-02,7.304626703262329102e-01,9.391017258167266846e-02,7.863363027572631836e-01,3.081605397164821625e-02
5.000000000000000000e+02,6.470917463302612305e-01,2.068505734205245972e-01,1.482127234339714050e-02,1.804826036095619202e-02,7.680121064186096191e-01,8.038744330406188965e-02,8.650985956192016602e-01,2.027633227407932281e-02
1.000000000000000000e+03,7.207377552986145020e-01,3.976219147443771362e-02,7.133010029792785645e-02,1.090603619813919067e-01,8.296657204627990723e-01,5.320160835981369019e-02,9.043053984642028809e-01,1.739661768078804016e-02
2.000000000000000000e+03,7.360727190971374512e-01,1.216084733605384827e-01,1.105980649590492249e-01,8.572706580162048340e-02,8.559551239013671875e-01,4.927166551351547241e-02,9.248102307319641113e-01,1.020859461277723312e-02
5.000000000000000000e+03,7.723703384399414062e-01,1.492690443992614746e-01,5.715326070785522461e-01,5.726689100265502930e-02,8.850652575492858887e-01,2.026452682912349701e-02,9.362670779228210449e-01,1.028376910835504532e-02
1.000000000000000000e+04,8.561708927154541016e-01,2.498366497457027435e-02,4.560641944408416748e-01,1.463062912225723267e-01,9.043465256690979004e-01,2.675956673920154572e-02,9.431383013725280762e-01,7.984982803463935852e-03
2.000000000000000000e+04,8.462445735931396484e-01,3.967456519603729248e-02,6.368305683135986328e-01,6.565736234188079834e-02,9.102481603622436523e-01,1.354398857802152634e-02,9.518687725067138672e-01,7.221484091132879257e-03
5.000000000000000000e+04,7.749097347259521484e-01,3.832368552684783936e-02,7.652817368507385254e-01,3.965723887085914612e-02,9.175029993057250977e-01,1.112799346446990967e-02,9.509483575820922852e-01,9.496767073869705200e-03
1.000000000000000000e+05,6.487211585044860840e-01,2.385180443525314331e-01,8.315857052803039551e-01,2.855649590492248535e-02,9.157114028930664062e-01,3.366002067923545837e-02,9.634921550750732422e-01,5.684436298906803131e-03
2.000000000000000000e+05,8.090522885322570801e-01,4.397091269493103027e-02,9.284829497337341309e-01,1.062029320746660233e-02,9.438379406929016113e-01,1.757037080824375153e-02,9.718112349510192871e-01,6.526662036776542664e-03


==> Results/data/ppv.csv <==
1.000000000000000000e+02,4.009528458118438721e-01,1.076935306191444397e-01,1.702271252870559692e-01,3.093086369335651398e-02,7.747414112091064453e-01,7.473891973495483398e-02,7.468437552452087402e-01,5.110166966915130615e-02
2.000000000000000000e+02,5.255458950996398926e-01,1.328850984573364258e-01,1.738535016775131226e-01,1.181046888232231140e-01,8.685611486434936523e-01,6.016100943088531494e-02,8.015709519386291504e-01,6.098677963018417358e-02
5.000000000000000000e+02,7.270504832267761230e-01,8.841086924076080322e-02,9.247961640357971191e-02,6.669946759939193726e-02,8.651966452598571777e-01,7.553675770759582520e-02,8.826455473899841309e-01,4.450814798474311829e-02
1.000000000000000000e+03,7.241141796112060547e-01,1.179680600762367249e-01,3.322412371635437012e-01,1.831109076738357544e-01,8.996496200561523438e-01,5.428567156195640564e-02,9.134323596954345703e-01,4.190125316381454468e-02
2.000000000000000000e+03,7.854365706443786621e-01,7.891196757555007935e-02,3.264367282390594482e-01,1.686020195484161377e-01,8.945695757865905762e-01,5.656882002949714661e-02,9.157371520996093750e-01,2.736132964491844177e-02
5.000000000000000000e+03,8.066889047622680664e-01,8.124933391809463501e-02,6.084056496620178223e-01,8.521666377782821655e-02,9.157438278198242188e-01,5.360158532857894897e-02,9.241947531700134277e-01,2.976158820092678070e-02
1.000000000000000000e+04,8.413379192352294922e-01,2.384359203279018402e-02,6.103552579879760742e-01,9.148431569337844849e-02,9.131531119346618652e-01,5.285694450139999390e-02,9.324151873588562012e-01,2.791162207722663879e-02
2.000000000000000000e+04,8.017919659614562988e-01,7.111790031194686890e-02,6.642568111419677734e-01,1.145644783973693848e-01,9.127403497695922852e-01,4.518744349479675293e-02,9.450423717498779297e-01,2.409507147967815399e-02
5.000000000000000000e+04,7.655624151229858398e-01,8.461080491542816162e-02,8.166206479072570801e-01,5.466027557849884033e-02,9.110931158065795898e-01,4.332258179783821106e-02,9.407562017440795898e-01,2.436169609427452087e-02
1.000000000000000000e+05,8.647369742393493652e-01,7.588879764080047607e-02,8.707613348960876465e-01,4.697374999523162842e-02,9.606718420982360840e-01,2.708415314555168152e-02,9.614266753196716309e-01,2.456863969564437866e-02
2.000000000000000000e+05,8.446775078773498535e-01,6.115246936678886414e-02,9.420135617256164551e-01,1.892298646271228790e-02,9.458353519439697266e-01,2.741442620754241943e-02,9.681470990180969238e-01,1.812194660305976868e-02


==> Results/data/tpr.csv <==
1.000000000000000000e+02,4.702785313129425049e-01,1.757168918848037720e-01,1.763185299932956696e-02,1.850812137126922607e-02,6.362041234970092773e-01,1.681094914674758911e-01,6.205508112907409668e-01,5.041435733437538147e-02
2.000000000000000000e+02,4.831872284412384033e-01,1.692829132080078125e-01,1.978065259754657745e-02,3.435840085148811340e-02,6.561655402183532715e-01,1.581337004899978638e-01,7.799289822578430176e-01,6.695074588060379028e-02
5.000000000000000000e+02,6.612716317176818848e-01,2.208542078733444214e-01,8.589877746999263763e-03,1.092010177671909332e-02,7.189859747886657715e-01,1.541888862848281860e-01,8.533338308334350586e-01,5.599341541528701782e-02
1.000000000000000000e+03,7.563772201538085938e-01,1.229799166321754456e-01,5.406570062041282654e-02,8.843878656625747681e-02,7.848808169364929199e-01,1.135692372918128967e-01,8.996553421020507812e-01,5.075600743293762207e-02
2.000000000000000000e+03,7.384847402572631836e-01,1.899099349975585938e-01,8.597856014966964722e-02,7.459275424480438232e-02,8.337606191635131836e-01,1.035044863820075989e-01,9.357274770736694336e-01,3.053153306245803833e-02
5.000000000000000000e+03,7.996351122856140137e-01,2.089242637157440186e-01,5.609535574913024902e-01,1.082958802580833435e-01,8.645460009574890137e-01,7.288277149200439453e-02,9.500030875205993652e-01,2.249041944742202759e-02
1.000000000000000000e+04,8.750452399253845215e-01,5.800167471170425415e-02,4.151437580585479736e-01,1.848664581775665283e-01,9.032720923423767090e-01,6.957638263702392578e-02,9.554283618927001953e-01,2.288471534848213196e-02
2.000000000000000000e+04,9.031497836112976074e-01,5.287009850144386292e-02,6.276779770851135254e-01,7.692779600620269775e-02,9.124950170516967773e-01,5.081355571746826172e-02,9.596036672592163086e-01,1.599560119211673737e-02
5.000000000000000000e+04,8.070017099380493164e-01,1.088688448071479797e-01,7.216294407844543457e-01,4.108786210417747498e-02,9.287227392196655273e-01,5.064771696925163269e-02,9.623908400535583496e-01,2.272881381213665009e-02
1.000000000000000000e+05,5.977437496185302734e-01,2.732185423374176025e-01,8.003531098365783691e-01,5.785150825977325439e-02,8.802894949913024902e-01,7.707263529300689697e-02,9.664968252182006836e-01,1.845511794090270996e-02
2.000000000000000000e+05,7.870349287986755371e-01,9.534952789545059204e-02,9.163457751274108887e-01,2.833002991974353790e-02,9.445301294326782227e-01,4.732176661491394043e-02,9.758632183074951172e-01,9.959340095520019531e-03

